Locating ballot drop boxes

For decades, voting-by-mail and the use of ballot drop boxes has substantially grown, and in response, many election officials have added new drop boxes to their voting infrastructure. However, existing guidance for locating drop boxes is limited. In this paper, we introduce an integer programming model, the drop box location problem (DBLP), to locate drop boxes. The DBLP considers criteria of cost, voter access, and risk. The cost of the drop box system is determined by the fixed cost of adding drop boxes and the operational cost of a collection tour by a bipartisan team who regularly collects ballots from selected locations. The DBLP utilizes covering sets to ensure each voter is in close proximity to a drop box and incorporates a novel measure of access to measure the ability to use multiple voting pathways to vote. The DBLP is shown to be NP-Hard, and we introduce a heuristic to generate a large number of feasible solutions for policy makers to select from a posteriori. Using a real-world case study of Milwaukee, WI, we study the benefit of the DBLP. The results demonstrate that the proposed optimization model identifies drop box locations that perform well across multiple criteria. The results also demonstrate that the trade-off between cost, access, and risk is non-trivial, which supports the use of the proposed optimization-based approach to select drop box locations.

==> frontier_equality.csv <==
P_0.9,C_0.9,P_1.0,C_1.0,P_1.1,C_1.1,P_1.2,C_1.2,P_1.3,C_1.3,P_1.4,C_1.4
0.580255008,19950.1375066667,0.573106677,17140.66384,0.567435338,14241.4744333333,0.563152698,11634.00168,0.56313237,10793.3782666667,0.562312278,8933.85104666667
0.591207419,21011.46232,0.586821174,17499.72918,0.579722344,14955.3029533333,0.574230413,12805.22908,0.573654513,11376.9870466667,0.572488369,10341.9088
0.602153613,22192.1768333333,0.600764165,18537.9184666667,0.590444304,15880.9172866667,0.584404421,13779.0369333333,0.584903281,12083.97134,0.586479563,11295.5618466667
0.612201827,23573.8365666667,0.611715983,19701.26996,0.600856438,17190.3491666667,0.594582728,14770.4975866667,0.594986844,13313.4884,0.597318264,13373.5461933333
0.622250987,25670.5374133333,0.622427233,21872.4189066667,0.611680503,19038.0281333333,0.604984689,16277.63878,0.605182742,14777.012,0.607437218,15121.84938
0.633042598,27806.68656,0.632754858,25091.8558466667,0.62194881,21055.9626933333,0.615388083,18567.5898666667,0.615228011,17213.7879266667,0.617746922,17473.2037333333
0.643229878,32392.51014,0.642809053,30143.21194,0.63209115,24474.7041466667,0.625517982,20994.8866866667,0.625474849,19712.86592,0.627756232,19983.5449866667
0.653253631,39253.7135733333,0.652863965,37069.6901533333,0.642134638,29309.83938,0.635553877,24963.40968,0.635723467,23956.2372733333,0.637768546,24480.3652466667
0.663253786,51437.8589733333,0.66287161,49640.9155866666,0.652165142,36080.2954066667,0.645640845,30346.5583266667,0.64607915,29925.34782,0.647932121,30287.9788866667
,,,,0.662189189,48339.0137666667,0.655679747,38616.1627866667,0.65615284,38972.2474066667,0.657935112,40096.3049466667
,,,,,,0.665686411,58431.09576,0.666159049,60730.38508,0.667951971,80573.9683333333
0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267

==> frontier_heuristic_mke.csv <==
P_0.9,C_0.9,P_1.0,C_1.0,P_1.1,C_1.1,P_1.2,C_1.2,P_1.3,C_1.3,P_1.4,C_1.4
0.58090310476399,21362.6517624667,0.59295327654467,18048.7742693333,0.567604565606848,14594.1502373333,0.563148149570628,12343.3951556,0.562748991750713,11127.6673836,0.561175842312104,9226.31215826667
0.586765434435226,21884.8572782667,0.600764164959961,18537.9184664667,0.567845748220595,14600.5237617333,0.563416617676459,12890.2199971333,0.563878523132937,11147.6893169333,0.56234858279817,9937.31685313333
0.594438823984073,22341.9503637867,0.603241378820022,18588.6380276,0.571973141255725,14848.7957348667,0.56763236744953,12912.9088518,0.574846479285139,11486.7247182667,0.563563994240084,10344.4428462667
0.594703985814262,22341.9503637867,0.603966273948499,18743.4796518,0.572184727355522,15272.8220550666,0.57158360417966,13044.0139306667,0.57649196623817,11650.4659049333,0.563715251150883,10390.8602369333
0.59583004173778,22495.44651352,0.604196501303326,19098.0939329333,0.573103821130488,15348.8973923999,0.573206417569411,13239.9391024667,0.578626314530195,12037.1152797999,0.568453363931666,10650.0976798
0.598113746567221,22836.7181786533,0.605470923274658,19290.0067091333,0.573754948443136,15536.8218,0.576589099151898,13333.3694518,0.581255353937043,12101.1934756,0.571644849889541,10747.5484344666
0.597249451770868,22731.2746689067,0.606766280811799,19734.3527462667,0.574741446973491,15649.2344017333,0.578055859754467,13510.8919215333,0.584332362812418,12409.5232398,0.574107015160748,10863.6676382666
0.597510952261979,22753.9635237866,0.607673096867059,19788.7869196,0.575941841675354,15721.3053523999,0.579244785273063,13634.7461422667,0.585174734446151,12577.409696,0.574383629650485,11146.6416264667
0.600141904773905,23195.3448555733,0.610797536269829,19879.8401226667,0.57950238843898,15781.0893866666,0.580693235636839,13812.268612,0.585627422321195,12676.1818977333,0.577719155881206,11342.4179062667
0.600102950690912,23182.0022392,0.611153296133184,20465.3713653333,0.580196813568371,15814.1721710667,0.58322673651885,14011.001588,0.586802039414059,13197.6429537333,0.585199485137597,11764.2239807333
0.600499247514855,23241.7702555733,0.611323331989937,20496.0770026667,0.58069799257278,15862.5065761999,0.586187757270496,14388.3127327333,0.591537332389571,13200.3098750667,0.58782114843246,11922.7641984667
0.60073490947597,23280.4766571067,0.61372567894821,20575.8749611333,0.581219326076077,15899.8835219333,0.587588879244371,14629.9053893333,0.593581025599849,13212.3310442,0.587842135746217,11922.7641984667
0.604685377208117,23611.5032853199,0.615007060931283,21329.5984533333,0.581564148140788,15987.9800286,0.588878735765446,14996.5328310667,0.593788174146851,13220.3318086,0.589006952667065,11974.8212253333
0.602616228853836,23524.7442437866,0.615686091772417,22008.5680548667,0.586673421317804,16155.5847184666,0.590088861190978,15073.961652,0.594515706620444,13276.3932219333,0.592103546935428,12429.5451733333
0.606233369025595,24068.9021637867,0.618265432595892,22563.4016695333,0.587579971471738,16234.3349862666,0.590208939435318,15107.3262013333,0.597133031866417,13911.032804,0.592331068599205,12429.5451733333
0.606589680729741,24326.23060112,0.620180468829088,23106.23013332,0.588967163205842,16327.4835704666,0.593175763355718,15429.9133982667,0.597354561769628,13948.4097493333,0.594239984196655,12818.8694784533
0.606839196651044,24347.5899995867,0.620185163674319,23128.9189882,0.592315418769312,16558.3925228667,0.593442578829505,15451.2727967333,0.601280369096974,14222.0455082,0.594756096681377,12894.9528253333
0.608244501510043,24586.2259593867,0.62241512101124,23137.8345687467,0.594207789390892,16794.2206784667,0.594514026376104,15463.2779475999,0.603916883013019,14575.3223244,0.594763148509432,12894.9528253333
0.607996766690702,24564.86656092,0.623829536393046,23167.1867228533,0.594211533020428,17175.6770933333,0.594585090946873,15692.8654533333,0.603922019454723,14622.0374994533,0.595415572378336,13387.0537182533
0.609529794896073,25227.82662452,0.624148019013976,23193.89598228,0.595678800077329,17471.8608235999,0.596124032122782,15744.48381312,0.605259968698113,15138.1647124,0.595808844159278,13667.0710100533
0.609407866538563,25191.48936112,0.624572550605239,23335.3709628533,0.596107335184395,17486.2431213333,0.596216096676585,15787.19460152,0.605611009355681,15538.1567036533,0.596327973280219,13743.1543569333
0.609897654653077,25493.14781772,0.624734209528658,23358.0598177333,0.596547224862662,17566.0410802,0.596249893233361,15819.2296948533,0.605765707315242,15602.2348990533,0.596823682613834,14043.1855735333
0.612571499002776,25915.6957888933,0.627384557213139,23807.4579319733,0.597362904906932,17663.0156838,0.596519654593068,16072.85152892,0.606391806555784,15884.7702203867,0.599923395964988,14201.8826917867
0.612813487146696,25938.3846437733,0.627494610031152,23922.2556887067,0.598587369536872,17909.5195342667,0.597382424945617,16796.9010563867,0.606896870263931,16384.8798872533,0.601532200094546,14585.86514512
0.612992311727887,25981.10344072,0.627724247113135,24199.8958338533,0.598754950115348,17909.5195342667,0.597930058718698,17123.7904234133,0.608557393983867,16480.6873836533,0.602610887863502,14633.91778512
0.615644388762564,26555.6612051066,0.628304859416187,24893.2557420532,0.598865341694499,17915.901068,0.598426585496029,17134.46611808,0.611966293127721,16518.0643289733,0.604594653809213,15024.2737628533
0.615755784750327,26556.9986702267,0.629648365697279,25260.1809673999,0.60008313623365,17948.9758422533,0.598550326989241,17147.8087344533,0.614001140259249,16966.1169689866,0.605864538612374,15111.0328041867
0.616603891639612,26670.4509532933,0.631699585360793,25309.27328892,0.600206647330093,18069.3972177333,0.600603427619433,17251.9227879867,0.614268291105516,17126.29243544,0.607350067217299,16027.30890932
0.618353918582269,26979.6875250933,0.631929844509865,25345.3207776533,0.601624975111692,18210.1597742666,0.600635842163953,17262.5984826533,0.614826589290585,17574.3450754533,0.607999414841086,16431.32130512
0.6182774043396,26950.3193532933,0.632265259694398,25460.1105258667,0.602708619279044,18290.2475073867,0.600725861479268,17305.3092710533,0.615563903847591,17990.36262232,0.608182793615577,16460.6814677867
0.619395265435685,27284.0129032266,0.632607826780467,25497.1896873867,0.602897458745835,18348.9758424533,0.601324019358606,17737.3443643867,0.616183480421437,18099.81852744,0.609344677393099,16608.6948828533
0.619947347837734,27561.3632734933,0.63372320302756,26041.6453906133,0.603773508601549,18598.44439788,0.601356966296283,17769.37945772,0.618272114442823,18537.20348132,0.610487558859503,16755.2219409867
0.620896312283312,28202.9639386266,0.634249885540399,26568.4482988133,0.605234072335561,18650.4934157867,0.601619948566645,18023.0012917867,0.619012793989656,18753.14257772,0.612503794091434,16894.34380152
0.621473605686043,28421.8757491199,0.634277615345531,26581.7909151866,0.605486238955114,18690.2475075867,0.602356750999114,18730.74349772,0.62036341437254,19289.2917243867,0.613790282511215,17174.3530841867
0.624408633234365,28982.9259880267,0.634312653153992,26592.4746193866,0.606651774338357,18950.2428662533,0.602364768997693,18732.0809630667,0.621407747550576,19668.3709925867,0.61424885166557,17278.4591287867
0.625193544659104,29006.9523080266,0.634929085416578,27285.8345275866,0.607816658506655,19331.55038912,0.605951979892302,19116.5020832399,0.622501102271096,20025.9579879867,0.614816482161852,17615.86729032
0.631210206844872,29161.6770749733,0.63540742917482,27981.8693660533,0.608262326910644,19863.6951491199,0.606946490781757,19211.2698981067,0.622761737709046,20241.8970843867,0.615661224257017,18122.6482649866
0.631780414370726,29320.5150762933,0.635906251190447,28404.5582209199,0.608278140925245,19870.66424092,0.607812928209288,19280.67392724,0.622883769594242,20315.3055007867,0.61611450277068,18217.4240885867
0.632734436653574,29812.6159698266,0.636454698574336,28714.0925761199,0.608869849972182,20318.41909732,0.608647166358413,19355.4198087866,0.623882450170302,21119.74855412,0.616259581626592,18312.2079211199
0.633105806855993,29918.0674882933,0.636560078628894,28718.0889540399,0.609276090070689,20860.0509788533,0.609270669171388,19431.5031552533,0.624693270856188,21707.6649525867,0.616851250057531,18805.6382708533
0.635583971172885,30019.2088279599,0.636904220208998,29036.8126473866,0.609933702472003,21551.0417491199,0.60933769305718,19474.2139436533,0.625302886867867,22484.0772994533,0.616881680701004,18837.6733641867
0.637434119181429,30603.1128308266,0.63747052725714,29874.3304755866,0.614265603008825,21730.9253482533,0.609596446668495,19727.8357777199,0.625411113352936,22534.80486992,0.61749005525146,18962.41036572
0.63835158320532,31176.6389226267,0.637885434379654,30526.6068355866,0.615083967097471,22048.3195852,0.610200454095245,20453.2307790533,0.625839254680732,22957.93239164,0.618083828700102,19949.7177407999
0.639115365366156,31543.41525596,0.638365414711796,31651.1110473867,0.616242212645407,22372.5260133867,0.613690930617601,20554.22322692,0.626070936604972,23234.2350716532,0.618662790544395,20013.3492607866
0.64025767701792,31636.8616229733,0.640168148359766,31825.6688113733,0.61683329866952,22795.2148682533,0.614339594727382,20586.2583202399,0.626639717524948,23927.5949798533,0.619429548379491,20268.59032612
0.640556968229084,32118.2868214399,0.640421056003394,31859.3311447067,0.618412819332103,23567.3330533733,0.615515173991859,21053.0034371733,0.628475917644809,24239.5064815199,0.620620670625976,20964.3433984533
0.641073268616529,32873.0419860399,0.640887070543592,31943.4152557733,0.618891525444374,23703.48220004,0.616725025053708,21125.0743884399,0.6285990067885,24239.5144906533,0.620814757640664,20971.0227153999
0.641701991858592,33566.6996784399,0.641004553545377,31984.4988039733,0.619707633992986,24204.92933184,0.617851357384017,21539.9033617733,0.628940327751554,24614.2995973199,0.621048256670165,21209.6586753999
0.641884983818182,33599.7744531066,0.641223070226962,32151.3535875866,0.620290864464096,24307.4161452,0.618711291818641,22032.0042553067,0.629483839686292,25450.4799601866,0.621447705763392,21256.3738502666
0.641986300030839,33620.0941700399,0.643832008754808,32954.4671845066,0.620629552083922,24524.9824815999,0.619206479972285,22259.96452064,0.629582943172063,25523.8883765866,0.622056814581538,21756.4835169333
0.642101554315312,33646.5056454399,0.644278662155951,33021.2123014399,0.62192656566007,25235.9871764666,0.619271624199313,22265.3063722667,0.629875995674797,25986.6210981199,0.622342557581562,21899.31198052
0.642373189968384,33834.7038100399,0.64466896511992,33098.3353296399,0.625857593266269,25392.6049318399,0.620102424487466,22961.3412107333,0.630054077738013,26145.4510907199,0.623117925963226,22253.0274639866
0.642962768645312,34528.0637182399,0.644702153487063,33138.3791963066,0.626187368292173,25404.3203082399,0.62088229450174,23073.4560284666,0.630265503947538,26632.2101322399,0.624759038299005,23064.41558252
0.643197994850567,35009.4889167066,0.644888366660986,33169.3665993733,0.626539802413023,26010.0303853733,0.620963418740093,23116.1668168666,0.630763022813279,27756.7143440399,0.625994950664567,23779.44068172
0.643611990961395,35847.0067449066,0.645400239157164,33279.8701951733,0.626933690279268,26360.7891720533,0.621548135274694,23396.0352168399,0.632300078405429,27889.6250283733,0.626455476948988,24260.8658801867
0.643648031847375,35865.6992220399,0.645911502053835,34084.0154649066,0.627155354025427,26847.5482135733,0.622280448425872,23630.8156819733,0.632813973118818,28197.6650181067,0.626505070014853,24303.5766681867
0.644007457520872,36287.0506115733,0.646405899827853,34736.2918249065,0.632054254524704,27722.3181215067,0.622599043189798,23708.2364937733,0.633185325153661,28393.8879735199,0.62750667715894,24593.22997332
0.644091324729044,36339.1076384399,0.646805318364193,34853.74849444,0.634797979548376,27776.7603037733,0.623569669532222,24404.2713322399,0.633333938442889,28467.2963899199,0.627701373199264,24773.12958972
0.644391847870156,36459.2392384266,0.647340582476316,35460.6391359733,0.635232585370529,27975.93194644,0.623937475546756,24410.9506491733,0.633628315678122,28812.7053156533,0.629529803292078,24867.1769717866
0.644487360728422,36459.2392384266,0.647701417470565,35491.3367639733,0.635794144755499,28390.7609197733,0.625083339995036,24475.0128271067,0.633892457715675,29294.1305141199,0.62981818326661,24933.9220887199
0.644996614340703,37292.7606887066,0.648202725705491,36187.3716024399,0.636948523658139,29141.51970644,0.62618062389731,24632.8191556399,0.63404813560908,29448.6663453866,0.629903194981114,24976.6328767199
0.648088336716018,38245.4909140933,0.648434204814577,36328.8626013066,0.636983864594456,29181.5635731067,0.626363913956307,24706.2275720399,0.63430296083451,29935.4253869066,0.631004438692235,25130.1210177333
0.648206752202343,38269.5172340933,0.648713796775355,36506.3930797733,0.63744379730236,29536.3187373066,0.626784923317507,25470.3369838399,0.634778445652527,30786.5836151066,0.631321704131558,25194.19921312
0.648634863488025,39404.7051494933,0.648746123200267,36538.4281731066,0.637661335099869,29892.7091504533,0.627070580824109,26151.9815156399,0.635069259815007,31468.2281469066,0.632037894415055,25730.0505759867
0.649290436203867,39434.9641112267,0.649188965842921,37234.4630115733,0.639021868055921,29978.2876279733,0.634069940146224,26382.6327291067,0.639888821414754,32313.3320994399,0.632157840678271,25738.35713312
0.649433075817193,39440.5957379067,0.649505950649264,37461.3835951866,0.639519595196525,30334.3802575066,0.634157451197589,26850.70730244,0.641410639063292,32368.0720649066,0.632552094134274,25861.15565464
0.649954194606415,39546.0472563733,0.649913416880804,37874.8831121199,0.640705253692126,30465.19556092,0.634837476856518,27078.6675675733,0.641715135316853,32435.0989481733,0.632943409970603,26073.0903643733
0.650161111930206,39756.6605184533,0.649945276266266,37878.8794900399,0.641015814675611,30677.1302704533,0.63538512006935,27277.8392102399,0.64173358401347,32439.1113435866,0.637632447056807,26652.85710644
0.650559206619878,39907.7795215067,0.650380241599356,39003.3837018399,0.641252645675805,31162.5518468399,0.636563161787096,27451.3572933067,0.643413474719106,32489.5331211199,0.638007316597157,26816.7551936399
0.651592003996881,40192.3807497067,0.650594460176128,39708.7567700266,0.641783033027383,31996.0732973199,0.637305856267576,28080.94479844,0.643628304206168,32594.9846395866,0.638385127198296,27240.7735049066
0.651886263942624,40217.44675124,0.651412384084967,40093.93580604,0.642698424727215,32901.6817165199,0.637822339977458,28274.1950397733,0.644039642245672,32662.0115228533,0.638660105542659,27593.1675405066
0.652169836432309,40428.06001332,0.65169327662312,40710.9225928933,0.643199213591017,33081.7222157866,0.638253461916653,28495.7737717733,0.644427749382298,32834.2001495066,0.638814774334652,27780.04425744
0.652412867986638,40715.04639692,0.652121324547291,41846.1105082933,0.64331733385775,33195.1744988533,0.639003567096722,29191.8086102399,0.644825679008975,33075.5030310666,0.639171591382191,27930.5757018399
0.652448322378717,40719.04277484,0.652434410660859,42496.74361064,0.643454197595052,33313.3890841733,0.639810013991963,29475.8222799733,0.644907701487433,33099.5293510666,0.639512558421594,28329.3951376533
0.652550957850611,40780.4460399733,0.652628584378684,42851.8125763067,0.644042793765454,33324.3705713866,0.640245254123956,29830.5774441733,0.645973739000963,33982.4328977333,0.639993177612802,28759.0530843066
0.652859843563821,40976.66098664,0.652876620221781,43631.93152604,0.644162459898682,33401.4935995866,0.641319724638119,30460.1649493066,0.646350291150595,34830.6344295332,0.640218751939157,28955.2680307733
0.653004322853684,41052.4465494933,0.653454362890562,43871.7560595732,0.644392726237721,33886.9151759733,0.641564056428245,30816.5553624533,0.648064673835811,34980.7137510533,0.640402345447982,29032.3910589733
0.653179004111058,41404.5428013067,0.653754903106613,43878.4193590266,0.645076024050815,34599.2653447066,0.641636571899729,30859.2661508533,0.648657915023254,35666.3626699066,0.640777599704393,29405.8387005066
0.653280349881671,41423.23527824,0.653933262432515,43882.4317544399,0.645282600732554,34600.6028100399,0.641856659151261,31344.6877272399,0.649749338891994,36373.0732028399,0.640795770236315,29428.5275553866
0.653489485169086,41885.9679997733,0.654255583266937,44092.2790921599,0.647134618967597,35001.3312511733,0.642301859644084,32469.1919390399,0.65042730813094,37280.0030695066,0.641598084430063,30258.3343938533
0.654099560306678,42665.03925924,0.654569285436832,44224.4238521733,0.647349055998761,35078.4542793733,0.643142272131598,32544.4139700399,0.650896845483425,37630.7698649199,0.641760397176406,30301.0531907999
0.654108390935818,42678.39789312,0.655293430209449,44284.4976609066,0.647557205843473,35430.5505311866,0.64335819493134,32900.8043831866,0.651183689402261,37914.7755257066,0.643523117817491,30473.0769079733
0.6543320546705,43159.8230915867,0.655744200619767,44532.7616255066,0.64772439046784,35658.8005711866,0.643523933533863,33165.0939033866,0.65189903884674,39018.8271464399,0.643962655188997,31094.6636485067
0.65481249520073,43617.2139615067,0.656305884375303,45335.2796552399,0.648378800495564,35792.2827963199,0.643733456610552,33278.5461864533,0.651923725164032,39032.1857803199,0.644090057353498,31166.4448249066
0.655029033719929,43713.3272502533,0.656570734612938,46016.9241870399,0.648577346944725,36277.7043727067,0.644364839212524,33681.5108913866,0.652096774458616,39205.6958546399,0.645331626533745,31409.5158295067
0.655375543135256,43766.71373332,0.656642404710968,46155.7402552399,0.649019312729995,37402.2085845067,0.644467209833902,33758.6339195866,0.652539284490192,39668.8752517733,0.645675689800773,31628.1298563733
0.65564339000154,43859.86231692,0.65677264075597,46222.50138964,0.64926929472319,38107.5816526933,0.644538555500731,33845.39296112,0.652705891023381,39835.7300353866,0.646298478973868,32324.16469484
0.655763419901153,44031.0112620533,0.657179046868472,47357.68930504,0.649580188491505,38151.1832308267,0.644790108683848,34314.9538915866,0.6535591804676,40622.5202931199,0.646475167520724,32519.0501849067
0.656137036692447,44868.5290902533,0.657188065765619,47385.4222277067,0.649983212119686,39286.3711462267,0.646327194244899,34410.6205048933,0.654088948483054,41460.0381213199,0.647349103709268,32572.7344517733
0.656261673072667,45086.1034353867,0.658051422757849,47974.2133988399,0.650388474972799,39290.5084068267,0.646435148917292,34416.2521315733,0.654380542617311,41518.7744649066,0.648442409779375,33446.2997687067
0.657086504491741,45495.42564704,0.658272870177585,48032.9497426399,0.650677365529546,39299.8706639733,0.646969736242144,34552.6990618399,0.654523763933098,41524.1163167199,0.649029693534635,34276.1066071733
0.657266464186176,45544.5259777067,0.658572370739173,48090.3486211066,0.650814139042375,39478.4328152267,0.647083273717274,34593.7826100399,0.65513490654339,41636.2391433866,0.649474650458818,34532.0895702399
0.657313372958848,45576.56107064,0.65878452132939,48520.1634683199,0.650949522341221,39601.2393454933,0.647143566645583,34670.9056382399,0.657221883223904,42240.4468458933,0.649656602786859,34649.2564651066
0.658050613184722,45712.7022085733,0.658987370642808,49225.5365365066,0.651092345325259,39805.7528399733,0.647349623516081,34837.7604218533,0.65770893525067,42936.4816843599,0.649909620423451,35153.3705184399
0.658149966972987,45774.1054737066,0.65904335959304,49403.0590062399,0.651509595614181,40911.5725839733,0.64754397246403,35005.9446618533,0.657832434941038,43052.6088976933,0.649934589704571,35166.7291523199
0.658860412182416,46440.7721403733,0.659323705635034,50040.6472755733,0.651774434140293,41616.9456521599,0.647670341654278,35191.1861300533,0.658078482149499,43534.0340961599,0.65032236681399,36024.5586889067
0.659233729407724,47142.5874973067,0.659441723275236,50083.0682893066,0.652009183805629,42397.0646018933,0.648092282219928,35843.4624900533,0.658167017203374,43666.1788561733,0.650463863687406,36041.6079079733
0.659338379187891,47203.99076244,0.661666143637042,50826.68762704,0.652462523623196,42633.1745230267,0.648959439301687,36453.0280616533,0.658374608712117,43954.2129300666,0.650485146428415,36054.9665418533
0.659739477761232,47335.98663104,0.661702245718633,50865.3860198267,0.652591754097469,42914.8350724933,0.649517419616325,36850.51003212,0.658779032723724,45078.7171418666,0.65089060550026,37128.7511921333
0.660128706550263,47991.97760284,0.661717707926477,50897.4211131733,0.652622391582969,42942.5760043067,0.650022056012064,37301.5193685199,0.658934999611534,45564.1387182533,0.650918253866986,37146.3879700533
0.660197052361845,48052.04340284,0.662504398541232,51203.5601051066,0.652685753419604,43005.0189511733,0.650424064465777,38426.0235803199,0.659254915168884,46373.9076059066,0.65110301508266,37631.80954644
0.660529002393628,48087.0351925733,0.662979683313626,52287.2625348399,0.652930580098202,43605.2382843066,0.650455146905133,38472.7387551866,0.659600801529547,46468.4176808666,0.651120775460338,37631.8175551733
0.660935829381325,48924.5530207733,0.663309490874388,52483.4854902533,0.653223236700608,44173.41451556,0.650622676475198,38911.4451567066,0.659981117485389,47592.9218926666,0.651131695842485,37645.16818032
0.66101789937033,48981.6541156399,0.663429043547569,52622.3015584533,0.653648004262984,44174.7599898399,0.650910589315716,39782.6333271733,0.660175770495134,48078.3434690533,0.651368707178647,38350.5412485067
0.661241585108373,49029.4169807733,0.663506736816847,52735.4560575199,0.653671985763819,44174.7679985733,0.651085740147366,39799.68254624,0.661870304779776,48559.4548666533,0.651772180561324,38722.21275824
0.661650125482104,50164.6048961733,0.66383440510625,52955.4075493199,0.653752295764803,44204.4099273733,0.651154454481078,39886.4415877733,0.662247619800908,48829.07822972,0.652406310339439,38838.6217379066
0.661849582950242,50869.97796436,0.663924552767579,53029.8716649199,0.653843234380141,44265.8131925066,0.651385018062034,40591.81465596,0.662347659564126,48897.4425779333,0.652832711056863,39304.4760651067
0.661989380246243,51113.95577616,0.664158514100469,53735.2447331066,0.653858440522542,44279.1638176533,0.651596545572458,41285.17456416,0.662494590926279,49141.4203897333,0.653121529936008,39344.51192304
0.662239850480365,51894.0747258933,0.664353305535353,54515.3636828399,0.653982354856956,44412.3482591999,0.652682820406771,42149.2607689067,0.662738515991056,49846.79345792,0.653223768241675,39405.9151881733
0.662374444825346,52130.1926565599,0.664610099859215,55292.7996935732,0.654188850122537,44508.4535391999,0.652955373243033,42242.6911186266,0.66312305871097,50981.98137332,0.653510217683962,39802.9504830399
0.662749965577577,52274.6403508267,0.664816531528595,55647.8686592399,0.654516290221315,44856.0907201866,0.653323913634366,42338.8044073733,0.663339426281578,51762.1003230533,0.653856359325469,39962.8361748399
0.663012965046676,52825.1878129066,0.665010560618327,56427.9876089733,0.654540151636327,44868.1038801866,0.653532965857065,42370.8395007199,0.663604479006942,52124.7153691733,0.653992195290674,40083.2575497066
0.663193156546571,53141.55037764,0.665228121742425,57296.8066413066,0.654769040524348,45049.6307367599,0.653623229346607,42456.2530679733,0.663724556108158,52479.78433484,0.65439965136665,41218.4454651066
0.663394163706941,53846.9234458267,0.665424775143228,58213.0827464399,0.654937472728341,45468.7618803733,0.654104375250167,42697.5639584399,0.663746283518865,52483.7967302533,0.654626469369965,41923.8185332933
0.663417246595902,53860.2820797066,0.665608604632363,59097.62154184,0.655204174223649,46174.1349485599,0.654128293596333,42697.5719671733,0.664347583782807,53341.3364917866,0.655128008797961,42470.3455910399
0.663612898614475,54640.4010294399,0.665743924954013,59891.3808915733,0.655429587119562,46954.2538982933,0.654948334012558,42752.5936989733,0.664473863836476,53519.8986430399,0.655433385725296,42734.6431199733
0.664034863519002,55463.2387760933,0.665874248357836,60691.5297835599,0.655659516788758,47252.5169916266,0.65552259507336,43610.1334605067,0.664723110707371,53913.6660014933,0.655708592795992,43373.7257553866
0.664050507623784,55495.2738694399,0.666003485824397,61517.0344515733,0.655862674835114,47309.9158700933,0.655768552935949,43839.7129569066,0.66473829801155,53945.7010948399,0.655868001756472,43859.1473317733
0.664253943201543,56275.3928191733,0.666148011120792,62131.9418751867,0.655880859778121,47345.9633588533,0.655943325140203,43931.5160666399,0.664954770585192,54725.8200445733,0.656098623477383,44564.5203999599
0.664458400689785,57153.2442887199,0.666167309165393,62183.9989018533,0.656155352798164,47985.0459942666,0.656283117317433,44279.6159405333,0.665158375664852,55681.1083437733,0.656484283830084,45145.0155835599
0.664666088178522,58069.5203938533,0.666296901484108,62968.1302469867,0.656314348417533,48470.4675706533,0.656697519989498,45414.8038559333,0.665351362886538,56597.3844489067,0.657192871167656,45224.0636351599
0.664840634235623,58919.34916564,0.666410993788951,63733.5691151866,0.656544372483607,49175.8406388399,0.656909027725344,46120.1769241199,0.665509223217431,57263.0114340399,0.657701713063263,45283.5578943599
0.665306498764256,59359.4010412533,0.666560289678379,64410.1695789866,0.658323303445539,49768.6307485733,0.656970866129162,46353.47103232,0.665553013637629,57289.99445024,0.658575059752783,45300.6071138399
0.665449726183018,59425.8403658533,0.666691386458988,65406.5254087199,0.658535763574889,50198.4455957866,0.657880578470349,46501.02976304,0.665688378946645,57934.2620369067,0.658867840762232,45451.7341256533
0.665466785625463,59485.8981571199,0.666760474905637,65933.3363256533,0.65883886977787,50894.1906593733,0.65798378132023,46515.4200697066,0.665818745659387,58783.8010340533,0.659000102434667,45583.5811020399
0.665539286076674,59686.4072653199,0.666889027841017,66976.415338986,0.659551357483603,51514.1261335067,0.658049805801032,46600.8496550399,0.665948026057306,59559.9155969067,0.659016912268539,45627.3395805066
0.66576090873703,60745.5038251199,0.666971824941579,67823.5691805193,0.661013988201101,51526.7348609066,0.658233727134447,46653.1964565599,0.666081262232879,60486.8673969067,0.659258469566582,46265.2256338399
0.665905061216825,61488.5436133199,0.667053888105221,68548.972190786,0.661863836148967,51606.8065767733,0.65824950802392,46685.2315499067,0.666241539125009,61237.9159584399,0.65966636565225,46671.3173923067
0.666035259024279,62197.9290769199,0.667167699363207,69476.2217747867,0.662052512446585,51728.2836506399,0.658331432056074,46840.0731735067,0.666374541315477,62164.86775844,0.660056504003717,47806.5053077066
0.66605069317166,62243.3147953866,0.667247892620265,70461.9019094533,0.662284813407979,51797.1001215066,0.658493680890222,47269.88802072,0.666502126565047,62910.3007109733,0.660278263382787,48586.6242574399
0.666199670331426,63079.5031671866,0.66734850124029,71508.985309426,0.66257483194321,51815.7765809733,0.658747017524253,47975.2610889067,0.666633269076036,63906.6565407066,0.661127968691227,48971.4600177067
0.666313829120788,63818.2487938533,0.667429205497985,72504.003674026,0.662689813447096,51861.4600830399,0.658948135099261,48755.3800386399,0.666714281623775,64133.1384574533,0.661317268968261,49030.4861361733
0.66644547867321,64406.4629759199,0.667509162413017,73558.0561658267,0.663254532015046,52196.4991066532,0.658964574221751,48810.1119955733,0.666842870194471,65176.2174707867,0.661360786695338,49059.5565245733
0.666578318406543,65358.7705523199,0.667595982974389,74733.27993916,0.663640419362517,53098.0951302533,0.659502890620992,49761.9809051199,0.666925690239393,65984.6649105867,0.661601264130586,49140.9897317733
0.666709401013796,66355.1263820533,0.667663136883874,75692.2668320933,0.663736235395223,53341.0172430533,0.659894512975623,50897.1688205199,0.667007776138379,66748.774322586,0.662443961744735,49355.8891466533
0.666837993349875,67386.1762176933,0.667664630380927,75704.2799920933,0.663989514028426,54046.3903112399,0.660156273183997,51421.2887897199,0.667104912874017,67819.89205152,0.662636298575338,49599.8669584533
0.666936924521944,68221.02712436,0.667731756559097,76443.02561876,0.664360091834728,55181.5782266399,0.660541678958337,52556.4767051199,0.667205607960265,68866.9754514927,0.663002152716349,50396.3012384533
0.667043116086284,68849.5749479867,0.667799196993479,77559.5130484927,0.664594694527809,55961.6971763733,0.660907438214695,53216.1742799866,0.667222303899589,68880.60784256,0.663437190778894,50450.7193941066
0.667125144123587,69574.9779582533,0.667853090270274,78605.2669918933,0.664798737341716,56987.7189615066,0.66282860705035,54033.2260605199,0.66730247084893,69854.28282656,0.663645068370876,50805.7883597733
0.667222212406743,70616.7275151867,0.667906505721523,79561.5869636933,0.665194443203985,57631.3989897066,0.663336099830393,54051.9025199866,0.66731190988392,69862.28359096,0.663902811073904,51524.5040443733
0.667322836554002,71663.81091516,0.667951971004301,80573.9683490267,0.665389492165736,58465.2182235733,0.663536593279284,54184.0552887199,0.667391923202709,70904.3149136267,0.664108391088515,51954.3188915866
0.667403553263636,72658.8292797593,,,0.665592569392629,59448.5212117733,0.663734509522632,54348.2271332933,0.667478804994272,72000.78841876,0.664304961628985,52659.6919597733
0.667483522512319,73712.8817715593,,,0.665814121468082,60383.4897938267,0.664353729413011,54651.2230546399,0.667550021052467,72791.60708976,0.664785367694021,53558.9028279733
0.667554736550043,74621.1491033593,,,0.665944319246426,60907.9395821866,0.664377856419202,54665.9031363599,0.667618687442284,73880.07182156,0.66484147422799,53597.60122076
0.667641533315364,75796.3728766927,,,0.666074486463693,61677.3828370533,0.664540487162777,55070.3541984266,0.66768583217927,74879.0945728267,0.664865531167261,53629.6363141067
0.667710161911205,76802.0829536267,,,0.666203569105237,62528.2512903866,0.664778871643335,55801.0910517599,0.667753291255576,75944.8624410267,0.665083280651599,54525.1485879867
0.667777269699279,77543.495501826,,,0.666267337218708,62892.3446846932,0.664981543819532,56784.3940399599,0.66780673880817,77002.6295446267,0.665305507846064,55441.42469312
0.667831170090306,78501.1609474933,,,0.66641163430972,63573.9812071866,0.665216837059331,57384.3155896933,0.667860629638159,78394.0821890267,0.665464092661979,56325.96348852
0.667884592591572,79457.4809192933,,,0.666430901890181,63626.0382338533,0.665412802141065,57536.2005168933,0.667906505721523,79561.5869636933,0.665599529946398,57052.98573024
0.667951971004301,80573.9683490267,,,0.666560289678379,64410.1695789866,0.665615851083586,58519.5035050933,0.667951971004301,80573.9683490267,0.665729965949173,57859.8059302533
,,,,0.666691386458988,65406.5254087199,0.665799400306805,59583.9419168933,,,0.665859315033049,58678.63929024
,,,,0.666760474905637,65933.3363256533,0.665857468219049,59761.47239556,,,0.666016310508482,59547.8944281867
,,,,0.666889027841017,66976.415338986,0.665985821566781,60427.0993806933,,,0.666129431443548,60265.28866512
,,,,0.666971824941579,67823.5691805193,0.666029600111065,60639.0420991599,,,0.666289662108849,60753.4011890533
,,,,0.667053888105221,68548.972190786,0.666041922268143,60699.0998904266,,,0.666422625955864,61705.7087654533
,,,,0.667167699363207,69476.2217747867,0.666159700889143,61408.4853540266,,,0.6665538309866,62702.0645951867
,,,,0.667247892620265,70461.9019094533,0.666288717670642,62259.3538073599,,,0.666682543373585,63745.14360852
,,,,0.66734850124029,71508.985309426,0.66635797313173,62770.1471776266,,,0.666772794165541,64636.3457033867
,,,,0.667429205497985,72504.003674026,0.666517984561904,63342.3438128533,,,0.666775970387736,64645.4021671867
,,,,0.667509162413017,73558.0561658267,0.66658163261222,63783.8580189867,,,0.666858823693314,65453.8496069867
,,,,0.667595982974389,74733.27993916,0.666650766561353,64294.6513892533,,,0.66694094254996,66278.0248187867
,,,,0.667663136883874,75692.2668320933,0.666781792220928,65291.0072189866,,,0.667021134386105,67129.1830467867
,,,,0.667664630380927,75704.2799920933,0.666820152415038,65442.8841374533,,,0.6671182633296,68152.2401269867
,,,,0.667731756559097,76443.02561876,0.666911828983785,66282.0292056533,,,0.667242340592683,69150.2231966933
,,,,0.667799196993479,77559.5130484927,0.666994614751372,67106.49419232,,,0.66731190988392,69862.28359096
,,,,0.667853090270274,78605.2669918933,0.667076666685275,67913.3224010533,,,0.667391923202709,70904.3149136267
,,,,0.667906505721523,79561.5869636933,0.667173763238984,68937.7089374527,,,0.667478804994272,72000.78841876
,,,,0.667951971004301,80573.9683490267,0.667190462373612,68951.3413285193,,,0.667550021052467,72791.60708976
,,,,,,0.667271243323524,69892.981218786,,,0.667618687442284,73880.07182156
,,,,,,0.667351386698188,70866.6562027867,,,0.66768583217927,74879.0945728267
,,,,,,0.66737500263857,70949.12108256,,,0.667753291255576,75944.8624410267
,,,,,,0.667454985615574,71800.27931056,,,0.66780673880817,77002.6295446267
,,,,,,0.667522196501355,72636.4676825593,,,0.667860629638159,78394.0821890267
,,,,,,0.667537819471899,72740.5817358933,,,0.667906505721523,79561.5869636933
,,,,,,0.667609010256784,73732.9411876933,,,0.667951971004301,80573.9683490267
,,,,,,0.66768583217927,74879.0945728267,,,,
,,,,,,0.667753291255576,75944.8624410267,,,,
,,,,,,0.66780673880817,77002.6295446267,,,,
,,,,,,0.667860629638159,78394.0821890267,,,,
,,,,,,0.667906505721523,79561.5869636933,,,,
,,,,,,0.667951971004301,80573.9683490267,,,,


==> frontier_heuristic_mke2.csv <==
P_0.9,C_0.9,P_1.0,C_1.0,P_1.1,C_1.1,P_1.2,C_1.2,P_1.3,C_1.3,P_1.4,C_1.4
0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267,0.667951971004302,80573.9683490267
0.667884592591573,79457.4809192933,0.667906505721524,79561.5869636933,0.667906505721524,79561.5869636933,0.667906505721524,79561.5869636933,0.667906505721524,79561.5869636933,0.667906505721524,79561.5869636933
0.667831170090307,78501.1609474933,0.667853090270275,78605.2669918933,0.667853090270275,78605.2669918933,0.66786062963816,78394.0821890267,0.66786062963816,78394.0821890267,0.66786062963816,78394.0821890267
0.667760074447224,77508.8014956933,0.66779919699348,77559.5130484933,0.66779919699348,77559.5130484933,0.667806738808171,77002.6295446267,0.667806738808171,77002.6295446267,0.667806738808171,77002.6295446267
0.667673339593938,76356.2585684933,0.667731756559098,76443.02561876,0.667731756559098,76443.02561876,0.667739301436209,75886.1421148933,0.667753291255577,75944.8624410267,0.667739301436209,75886.1421148933
0.667593461631077,75302.2060766933,0.667651796382911,75457.3454840933,0.667651796382911,75457.3454840933,0.667659344891759,75064.6338244267,0.667673341444926,75013.90625416,0.667659344891759,75064.6338244267
0.667512837082742,74307.1877120933,0.667581640725127,74357.91528216,0.667581640725127,74357.91528216,0.667589192421117,73846.4094882267,0.667603194883738,73795.68191796,0.667589192421117,73846.4094882267
0.667435935146738,73333.23096256,0.667501010441719,73416.2753918933,0.667501718669444,73303.86279036,0.667509273997079,72792.3569964267,0.667536016745165,72918.11221436,0.667522008621995,73034.2394276933
0.667367193219053,72582.4721758933,0.667404104759865,72342.49875076,0.66740481340047,72263.45069896,0.667429478159119,71820.01947776,0.667439131470142,71768.25222616,0.66745330227664,71945.7746958933
0.667270209508992,71540.72261896,0.667322214166526,71571.71803056,0.667322923156133,71440.60494356,0.667348774033772,70878.3795874933,0.667308622350304,70771.8963964267,0.667373318489791,70891.7222040933
0.667188252959821,70815.3196086933,0.667191613247236,70575.3622008267,0.667192322793614,70444.2491138267,0.66725177958111,69816.61610596,0.667179814787895,69987.7650512933,0.667272724883157,69831.2801702267
0.667057546819101,69818.96377896,0.667062715046906,69791.2308556933,0.666996566780821,69660.1177686933,0.667153035393889,69041.8309994933,0.667031711426855,69151.5766794933,0.66717568607013,68845.60804392
0.666928544728654,69034.8324338267,0.666914507426699,68955.0424838933,0.666586656548536,68956.0741568933,0.667022301584075,68045.47516976,0.666888529751236,68337.7793789733,0.667093682943406,68021.43283212
0.666780217605461,68198.6440620267,0.666771224912473,68094.53801744,0.666376559054324,68866.6481940267,0.666567009612144,67277.0715964267,0.666751135556958,67513.6041671733,0.666962902496014,67025.0770023867
0.666636819508874,67347.4778250927,0.66648398396877,67207.332300106,0.666197226999377,67994.1385760933,0.666049115671632,66426.2031430933,0.666130212721579,66425.1394353733,0.666833827039029,66240.9456572533
0.666416357283324,66348.4390561867,0.666170811174676,66356.4638467733,0.666048247658168,67157.9502042933,0.665569435556173,65726.16391796,0.665938847163249,65552.62981744,0.666685415523554,65404.7572854533
0.666024324665995,65436.1673377199,0.665737251766443,65302.4113549733,0.665904218740296,66365.5203107733,0.661804716398741,65461.1244910933,0.665809559659268,64701.7613641067,0.666541935803368,64369.3892622533
0.665830125655314,64529.2374710533,0.665405673968371,64598.3677431733,0.665682786150202,65414.5341820266,0.661643483152193,64624.9361192933,0.665371625719209,63615.9715625733,0.666442769806798,63643.9862519867
0.665571365524284,63682.0836295199,0.66453026824874,64439.52974164,0.665504516497802,64572.7221922932,0.661458956831249,63634.9538143733,0.665206915991404,62765.10310924,0.66629798259647,63249.3281037867
0.665239458373617,62860.5753392533,0.664335229644012,63714.1267313733,0.665078440137992,63652.4417004933,0.661276636705902,62718.67770924,0.664619898524307,61711.05061744,0.665779251953829,62398.4596504533
0.664241146927548,61940.3028561867,0.662428222180789,63557.9556513733,0.664650263941251,62709.4723538266,0.661006471690462,61867.8092559067,0.663773193438875,61699.03745744,0.665298795714171,61694.4160386533
0.663766080928318,61105.45194952,0.661548442733219,63138.8325165066,0.664487628051347,61807.8763302266,0.660732769546563,61098.36600104,0.663375149236637,60973.6344471733,0.664639700147344,61216.56456892
0.663443303851035,60612.0215997867,0.660938031863161,62079.7359565066,0.664041799675935,60854.2312886933,0.660474358933137,60223.47122772,0.663208199866945,60122.76599384,0.664493343045734,60821.90642072
0.662888117214413,60212.0215997866,0.660699583916781,61244.5872662399,0.663838485920728,60057.7970086933,0.660286244850573,59555.17732104,0.662706016477833,59418.7223820399,0.663444921786603,60748.0593376533
0.661728797369115,60125.10565772,0.660566208429056,60393.7188129066,0.663618996421279,59206.9285553599,0.659992029502124,58829.7743107733,0.662183090022757,58925.2920323066,0.662424142729135,60726.6999391867
0.660227185741305,59772.7276397866,0.660337641019467,59358.6565816266,0.663221131934021,58390.7701260267,0.659711746508652,57944.1878251067,0.660062698688463,58843.4281671733,0.66150380494979,60454.4016458533
0.659942221159786,58887.1411541199,0.660128129274647,58375.3535934266,0.663100267483882,58321.35808736,0.659547659733772,57153.0873881733,0.659788308026127,58488.3752189733,0.660756805855395,60178.0989658267
0.659784931554874,58036.2727007866,0.659946492354708,57605.9103385599,0.662810685827116,57280.94599556,0.659337171995546,56127.06560304,0.659603266940633,57653.2265287067,0.660475122670184,59257.82648276
0.659588036408799,57052.9697125866,0.659668267765272,56999.0196970266,0.662600709375377,56511.5027406933,0.659051779061539,55239.8598857067,0.65944572834865,56883.78327384,0.660327474793625,58416.0144930267
0.659056790978924,56100.6621361866,0.659324534000692,56298.9804718933,0.662188540544284,55673.9849124933,0.658706798235384,54402.3420575067,0.659198806802587,55848.72104256,0.660149726530293,57473.0371374266
0.658679118916064,55060.2500443866,0.659137272918607,56109.4368334399,0.661836855086978,54951.24882376,0.658110813600342,53749.0180072399,0.658964017313342,54865.41805436,0.659950526414447,56489.7341492267
0.658387651286111,54350.8645807866,0.658655614829949,55189.1643503733,0.661027987004845,54201.8275022267,0.657833268855146,53039.63254364,0.658348112472074,53927.7905594933,0.659675163545661,55638.8656958933
0.658041324502778,53513.3467525866,0.658354549614374,54438.4055637066,0.660607218597859,53732.4314812267,0.657608040448482,52911.5001790399,0.657989846457077,53007.5180764267,0.659399306518979,54869.4224410267
0.657722643183287,53478.3549628533,0.658008155676775,53687.6307595733,0.659972007399551,53411.0248488933,0.65755027615797,52836.7462887733,0.657835666771828,52400.6274348933,0.659141946972591,53962.49257436
0.656939313815066,52643.5040561866,0.657635753322885,53526.13384524,0.65789595435501,53218.52451344,0.657252709845907,51796.3341969733,0.657652502543795,51629.53291384,0.658766107943222,53008.8475328267
0.656683825529848,51915.4341243866,0.657440584477068,52786.05075344,0.656984312144843,52159.4279534399,0.656775437625114,50844.0266205733,0.657349237740506,50782.3790723067,0.658420548482066,52308.8083076933
0.656291332077849,51077.9162961867,0.657220715735103,51952.2315195733,0.656727798000355,51368.6253001067,0.656529914781274,50223.7853539066,0.657000801194902,50031.6042681733,0.657984772213208,51586.0722189599
0.655937708854514,50676.5868397866,0.656769061261724,51210.8029539067,0.656560820186188,50577.5248631733,0.656407740648498,50177.0701790399,0.656461443424447,49079.2966917733,0.657870150701292,51546.0283522933
0.655764122261791,50584.4859464533,0.656635913986627,51140.0534503066,0.656346621804155,49551.50307804,0.656113331547465,49045.8946590399,0.656247162707293,49028.5851389733,0.656842898795245,51209.6678810267
0.6555997191275,50183.1564900533,0.655682061549747,50351.9257272399,0.655958761799078,49423.37071344,0.655718574914387,48336.5091954399,0.655268632983063,48193.7342323066,0.656751780135913,51059.8783343599
0.654584751322576,49783.0075982533,0.655404264861252,49444.9958605733,0.655141524946873,48720.6645667733,0.655366812380862,47498.9913672399,0.65505508690747,47489.6826117733,0.656609079561897,50452.9876928266
0.654227647922519,49536.3548561867,0.655064427408562,48735.6103969733,0.654820710152793,48011.2791031733,0.654393437910874,46758.90827544,0.654849350297477,46709.5636620399,0.656363913515576,49625.8477761067
0.653979270459562,49473.6301433867,0.654893493896954,48607.4780323733,0.654467109534539,47173.7612749733,0.653805834647975,45924.0573687733,0.654424170545305,46000.17819844,0.655934289161556,48864.3972767066
0.653225505105056,49442.9325151867,0.653919472517223,48068.6619639733,0.654450977386843,47141.7261816267,0.653177377146584,45711.82487544,0.654173101965665,45093.2483317733,0.654756852603834,48085.6157922933
0.652442009355953,48718.8589613199,0.653538742902898,47183.0754783067,0.654072862649908,46304.1843272267,0.652492922661023,45290.4654769733,0.653964482993706,44387.8752635867,0.653840716312782,47973.4929656266
0.651368849791242,47768.9205228532,0.653301183639001,46473.6900147067,0.653852340842165,45524.0653774933,0.652071401397847,44452.9476487733,0.653709581435845,43706.2307317867,0.653242202237422,46936.79548564
0.651119779822016,47038.1836695199,0.65290024390504,45636.1721865067,0.653350607531684,44686.5475492933,0.651514952982967,43959.51729904,0.653238758440131,42868.7129035867,0.652930669946233,45917.7347835867
0.65071937082235,45913.67945772,0.652478274592081,44894.75162956,0.652814330613691,44193.11719956,0.650506897478622,43470.08332724,0.65287582712951,42128.6298118,0.652447723271212,44965.4272071867
0.65042879797636,45144.2362028533,0.652056040269122,43946.4484398267,0.652134719385112,43727.26287236,0.648680706533992,42934.8329790399,0.651897935318501,41572.4587316,0.652089241655807,44261.3835953867
0.650056816604432,44306.7183746533,0.651821353838256,43166.3294900933,0.651778436100392,43208.4687374933,0.648365849036044,42605.4255821067,0.65126321065603,40768.3054531333,0.651637150418587,43551.9981317867
0.649608769453897,43583.98228592,0.65157161303814,42460.9564219067,0.651274238733335,42485.7326487599,0.64754699682932,41917.3995169733,0.650735759797719,40101.3490115867,0.650349400762283,43178.6833643733
0.649119284801645,42867.62773052,0.651139448999261,41336.4522101066,0.650755767509566,41878.8420072266,0.64667903669172,41402.60176004,0.650195663063297,39338.5850736667,0.650101126452234,42450.6214413067
0.648553345901459,42374.1973807867,0.650600601023694,40498.9343819067,0.650211425649643,41385.4116574933,0.646317531247342,40909.1714103066,0.649633193822196,38707.6681121333,0.649654105465704,41534.3613538533
0.647902162022622,42338.1498922533,0.650039434316526,40005.5040321733,0.649226015027089,40705.4023744267,0.642013217670972,40427.7462118399,0.648561951825524,37828.4791772667,0.649446686671198,40770.23592436
0.647472739124591,41779.3118907199,0.649536319436757,39754.5571285733,0.648662193384168,40390.1035178266,0.640768172174024,39990.2363923733,0.648269419648338,37234.9311521333,0.649086752547945,39990.1169746266
0.647247800826926,41313.9042389199,0.649155623824511,39484.0269583199,0.64753237968757,40326.3150972933,0.635747260034915,39659.4915303067,0.647776581610654,37157.8001152,0.648686082639062,39153.9446204933
0.647117905100981,41285.8815409866,0.648678670842118,38646.5091301199,0.646158128583615,39867.5787536933,0.635257352116363,39532.6806133733,0.646596486147458,36564.2520900667,0.648096668461913,38186.65917896
0.645815943506556,40755.0662373866,0.64830280535838,37994.2327701199,0.644783519632851,39845.7886974933,0.634302050942501,38653.4916785066,0.636847971962406,35905.86795392,0.64749395013368,37481.2861107733
0.644495310540064,40484.1134179199,0.647935673674959,37592.9033137199,0.642136198266181,39686.95069596,0.633750820903252,37774.3027440399,0.636527689003492,35320.3367112533,0.646929621760077,36515.6118917733
0.636499067771689,40377.7631003865,0.647581771434759,37099.4729639866,0.638853181548348,39503.0306758267,0.633322465428635,37132.7100876399,0.635671784021589,34505.2179630533,0.643280664655996,36023.8087818533
0.636202631915202,39700.4207388666,0.646900565494425,37064.4811744533,0.638594880628937,38797.6576076399,0.632747040806494,36432.6708625066,0.635239709154809,33268.5909245866,0.642753932155174,35565.0724382533
0.635789341465685,38862.9029106667,0.646414606444873,36657.6529655066,0.638299517951428,38116.01307584,0.632127009182247,35935.2361261066,0.634801996674633,32441.7407825199,0.641769249910459,35530.3784321199
0.635296446504622,38121.48235372,0.645657641217717,36220.2840291199,0.637862214827886,36991.50886404,0.627120653635758,35625.9995543066,0.634185134789084,31673.6349927866,0.641559822565929,35353.1297197867
0.634793029129307,37369.1043361867,0.64424395553538,35663.6742824399,0.637347571709771,36231.41184764,0.613221444829202,34893.0479021066,0.633614202232672,30897.2226459199,0.640969214999979,34859.6993700533
0.634411241169574,36767.54753772,0.642010040854508,35182.2490839733,0.636957245913287,35393.8940194399,0.61292978374447,34112.9289523733,0.632298429144103,30499.8895674666,0.637792760559431,34423.2212233867
0.63401456553353,35930.02970952,0.639329342852899,35123.3718573199,0.636348090379527,34808.3627767733,0.612370111967095,33372.8538693067,0.631679048633572,29856.81055412,0.637189663220529,33929.7908736533
0.633711665642132,35312.4553643867,0.638906869577441,35116.7005491066,0.635787463138136,34407.0333203733,0.612081507159924,32720.5775093067,0.631386281528531,29459.4774756667,0.63626325395341,33094.9399669867
0.633389030226588,34855.05648572,0.63829411773601,34715.3710927066,0.63476097254664,33973.5118701066,0.611623204072773,31812.02040264,0.630364875034641,29102.0553895199,0.635537145158576,32756.1783228533
0.632767381715093,34018.8761228533,0.635911595108137,34268.4910085866,0.633750920418496,33900.0874358399,0.61106955738995,30676.83248724,0.629218386242832,28678.0370782533,0.634662580919597,32717.47192132
0.632382310924943,33525.44577312,0.635428978571011,34180.39450212,0.63327130268655,33095.9341573733,0.610771442559892,30214.0997657067,0.627855292394685,27911.2687540533,0.634241532208784,31586.29640132
0.632171530402963,33302.5215674533,0.634788093333174,33461.0832503199,0.632415695137557,32266.1273189066,0.610100555287347,29357.8894605733,0.626835506941853,27452.5324104533,0.633978720591832,30980.7352161867
0.63154955234697,32809.09121772,0.634381901077967,32808.8068903199,0.631794543243446,31772.6969691733,0.609661640632161,28772.3582179067,0.625824414202,26663.0592135199,0.633487017218746,30153.88507412
0.630520657997204,32187.51248612,0.633789998642916,31971.2890621199,0.630798058679038,30893.5080343066,0.609226560555695,28250.8971615066,0.625165277546173,26499.16112632,0.633019497040328,29492.2624754533
0.630289864852169,32180.84117792,0.633259055797107,31167.1437923866,0.630371594285155,30597.4651871066,0.609149933835226,28230.8752283733,0.624739931825496,26075.1428150533,0.632619793829746,28737.5073108533
0.628730138827662,31601.9732341067,0.632675073790839,30497.52042932,0.629858477033347,29569.0662551066,0.60872381860692,27806.8569171066,0.623714654089687,26033.7534743199,0.631995531629539,27969.40152112
0.628096457888041,31108.5428843867,0.632054798934352,30004.0900795867,0.629386581835005,29075.6359053733,0.60828664421242,26863.5977955733,0.620839890340606,26006.62156592,0.630958527052447,27192.9891742533
0.627936685443507,30975.35844304,0.630766810615102,29397.19142912,0.628425784756774,28824.6890017733,0.607942386305435,26178.2466607199,0.620442199757868,25547.88522232,0.629752741799897,26670.1826439867
0.626576097832694,30481.9280933067,0.62909178556602,29310.4323881867,0.628284947049786,28728.5837217733,0.607857512359914,26104.8302355866,0.619369511949447,25011.5951925867,0.6285156710706,26221.6993460533
0.624611997478338,30291.3447735067,0.628532110503123,28613.06809292,0.628072501925518,28327.2542653733,0.60723856593638,25336.7244458533,0.618273446987588,24356.6599197866,0.627773264120027,25578.76922472
0.618604593760158,29771.21317332,0.62795915505204,28027.5368502533,0.627527237170517,27489.7364371733,0.606578818342542,24560.3120989867,0.617204268835486,23955.3304633866,0.627743431771891,25453.29577272
0.617388491032098,29548.5947601733,0.62758375748147,27915.42203192,0.626889439842759,26996.30608744,0.606060875157979,24066.8737405333,0.61608378786066,23853.8833315866,0.626484083126092,25010.5849847199
0.616426653172396,29543.2529083867,0.627571268796039,27439.3386856533,0.625849893865854,26269.2838459067,0.605238323001401,23276.0710869999,0.615047510741052,23696.6565525867,0.625329268440101,24605.09424092
0.615776685192729,28987.0818281867,0.627122939655148,27280.4926749867,0.625070837082998,25941.3628059333,0.604260119333814,22531.6938336666,0.612998803464539,23307.3322474667,0.624455618899072,23763.5720262533
0.615355137635642,28493.6514784533,0.627032030462043,26694.96143232,0.624052421789617,25501.17004764,0.603616791622141,21839.373607,0.61192995035268,22894.88842952,0.623431728583336,23195.3877862533
0.614601899299982,28038.9275302533,0.621794154498976,26140.5584753733,0.623853365552652,25102.5075128,0.602301233783854,21041.6098708,0.611322369116137,22429.48077752,0.62243584854389,22507.36172112
0.613138548481816,27999.9313538533,0.621385714600536,25396.1812220399,0.622666073307598,25007.7396979067,0.598137950544694,20736.6594514,0.609921275636709,21685.1035241867,0.620730034712495,22083.3434098533
0.608192149197183,27753.0048540133,0.62111256270996,24909.42218052,0.622119071820893,24935.6607383067,0.595988759153089,20137.7695742666,0.60941224839626,21261.08521292,0.618877399978144,21919.6022233867
0.60691741797732,27223.5270157467,0.620542504143229,24473.3907092799,0.620718588652428,24927.64395584,0.594102132929005,19604.2873491333,0.608413505126378,20779.6600144533,0.618815931703354,20585.5324395866
0.606027880686206,26527.49217728,0.619740248896666,23858.4832856799,0.620184567859535,24528.981421,0.593444782760975,19049.4537346667,0.603333946903842,20431.71704112,0.616653076732276,20509.8877595867
0.604785393273729,25880.55766928,0.619539833704732,23407.7557153866,0.617252422707343,24361.6879709067,0.592336837742238,18565.3696234267,0.60221851013614,19990.3357093333,0.615957146809155,20130.8084913866
0.602908412166537,25481.88712568,0.617394418572212,22967.7118487333,0.616027190924063,23800.1670297733,0.591360213280308,17767.6058872267,0.598667366281553,19800.1990645333,0.615682723056902,19705.4447062533
0.601178615694026,24903.01918208,0.615382629562507,22501.2484975333,0.615554219109253,23729.4255349067,0.590186031577786,17078.2423571333,0.595938242842152,19386.5506559999,0.613320540850006,19516.1908426533
0.599981164971196,24504.3566476,0.614886156484625,22099.9190411333,0.615322555797795,23684.0398164399,0.587729482697414,17071.5710487599,0.595589625422499,19382.8360439999,0.612911027380048,19380.0416959867
0.597056795443339,24292.5548118,0.613358496015666,21300.8178398,0.614706263413239,22923.9428002399,0.585629456111091,16372.8692889466,0.594509557482001,18886.7307642,0.610178011359834,19257.2431744533
,,0.61315286063224,21089.9148028667,0.614048883408185,22086.42497204,0.582359585799498,16032.7861971333,0.592358665038857,18813.7530059333,0.609778768863236,18948.0066026533
,,0.610664036156345,20580.4588975333,0.613265997911524,21562.2889851867,0.578590676502231,16028.7818104666,0.580288302851759,18743.3147419333,0.607993305047541,18590.5765077867
,,0.607813020596686,20378.9020990667,0.610658021160322,21139.60013032,0.578585119907202,15976.7167752667,0.579590742935599,17975.2089521999,0.607402096349916,18249.3048426533
,,0.607651153424408,19977.5726426667,0.609181056925531,21086.2136476533,0.577012076247147,15552.6824461333,0.578823158038342,17196.1376929199,0.606426566052971,17879.5638039867
,,0.603265808310537,19889.476136,0.606985618556755,20962.5163276533,0.571108232738524,15532.6765308667,0.577648261034877,16748.0690350533,0.605830618534146,17538.2921388533
,,0.602240745692336,19488.1466796,0.605802379979696,20950.5111767867,0.568280070252677,14851.0319988666,0.576444720715029,16037.0643403867,0.602243134280979,17413.42771064
,,0.597339691430571,18986.6995476,0.60406101805754,20463.74412612,0.565948706179349,14327.1937958,0.572664963394986,15984.1325420667,0.600696737473772,16899.96741884
,,0.595971718303801,18946.6636900667,0.603451729905411,20296.9053603867,0.56559721435693,14120.2951455333,0.570790872418887,15922.4395020667,0.599745527041262,16431.8928455067
,,0.587386047848244,18745.1068916,0.603016706086638,19987.6687885867,0.561647611019443,14059.1976729333,0.569730093716875,15338.5274902667,0.598304440333468,15950.4756561733
,,0.587206876074829,18343.7774352,0.601306600113972,19495.13723732,,,0.568297130124774,15144.9794651333,0.595862199234737,15640.80842644
,,,,0.600366505449355,19456.8695024667,,,0.5682633029848,14563.4365908666,0.595320970948313,15215.4446413067
,,,,0.59968024042668,19229.9569278,,,0.567223973771275,14561.0674533333,0.594344906139821,15151.0766710267
,,,,0.59761538779615,18661.7726879999,,,0.565675859102329,13649.835416,0.583783395380431,14942.6862161733
,,,,0.595986602744526,18133.6323148667,,,0.565635692666262,13563.0763748667,0.582676514405872,14938.68182912
,,,,0.594591040178915,17980.1121379333,,,0.562217183911082,13400.6726535333,0.581542143643224,14457.2646397867
,,,,0.594212411341462,17839.0758244,,,0.561880371199396,12964.1945068667,0.579001733573692,14034.57578492
,,,,0.592334787125859,17556.0938270667,,,0.561361843679309,12790.9581897333,0.576494979902391,13593.1944531333
,,,,0.591334770387148,17504.0368004,,,,,0.573779314386065,13098.4186293333
,,,,0.589622365150476,17140.0762799999,,,,,0.57094446726343,12619.6683613333
,,,,0.588833917474745,16664.0009424666,,,,,0.561267132558095,12428.7952664667
,,,,0.586801973413144,16125.1848742666,,,,,,
,,,,0.585117864762193,15857.1887511999,,,,,,
,,,,0.575558426404275,15594.2286871999,,,,,,
,,,,0.572053249019032,15566.1979805333,,,,,,

==> frontier_mke.csv <==
P,C,F,V
0.573106677,17140.66384,6800,10340.66384
0.58232273,17312.8604733333,6800,10512.8604733333
0.592677352,17812.81324,7333.33333333333,10479.4799066667
0.600764165,18537.9184666667,8266.66666666667,10271.2518
0.611715983,19701.26996,8800,10901.26996
0.620015332,21696.5156666667,10266.6666666667,11429.849
0.629192141,23599.2298266667,12133.3333333333,11465.8964933333
0.637222158,26876.63718,14133.3333333333,12743.3038466667
0.645315524,31701.2376,17200,14501.2376
0.653330142,37317.9621266667,20933.3333333333,16384.6287933333
0.661339471,47023.0594733333,27200,19823.0594733333
0.667951971004302,80573.9683490267,50800,29773.9683490267
0.667951971004301,80573.9683490267,50800,29773.9683490267


==> frontier_nocov.csv <==
P,C
0.542362587,1692.53956,1200,492.53956
0.554640395,4629.092452,1200,3429.092452
0.562973328,6785.24206666667,2000,4785.24206666667
0.571746673,7546.21641333333,1866.66666666667,5679.54974666667
0.579932696,8796.03718,2666.66666666667,6129.37051333333
0.588920303,10129.96608,3466.66666666667,6663.29941333333
0.597285666,11339.5940866667,4400,6939.59408666667
0.605582783,13063.8709533333,5866.66666666667,7197.20428666667
0.613635653,15294.4846866667,6933.33333333333,8361.15135333333
0.622223067,17466.9710933333,8666.66666666667,8800.30442666667
0.630334289,20275.7083066667,10800,9475.70830666667
0.638888993,24218.2959733333,13600,10618.2959733333
0.646907194,29721.1241,16533.3333333333,13187.7907666667
0.654982865,36617.0455666667,21066.6666666667,15550.3789
0.66299361,48071.4857866667,29066.6666666667,19004.81912
0.667951971004302,80573.9683490267,50800,29773.9683490267

==> frontier_single.csv <==
P,C
0.549544341,11396.0861533333,4000,7396.08615333333
0.563507551,11495.9140533333,4266.66666666667,7229.24738666667
0.573217104,11612.0412666667,4266.66666666667,7345.3746
0.581234205,12353.7435933333,4666.66666666667,7687.07692666667
0.59212009,13090.1120733333,5066.66666666667,8023.44540666667
0.601010184,14841.3879733333,6266.66666666667,8574.72130666667
0.610194898,16207.04618,7333.33333333333,8873.71284666667
0.618619312,18285.04654,8800,9485.04654
0.626642502,20273.19028,10666.6666666667,9606.52361333333
0.635239661,23641.3530533333,12666.6666666667,10974.6863866667
0.643247258,28431.3923466667,15600,12831.3923466667
0.651271121,33867.7785866667,19466.6666666667,14401.11192
0.659287031,42457.4281866667,25333.3333333333,17124.0948533333
0.667291871,69720.7926,44666.6666666667,25054.1259333333
0.667951971004302,80573.9683490267,50800,29773.9683490267


==> vnw_data.csv <==
D,v,e
0.1299,6.84974070247584,10.6984620768282
0.1634,6.28190127349887,10.3460002940196
0.1988,5.39237629784049,9.98615865804529
0.2336,7.68411244324636,9.64461761846012
0.2802,6.51760230124003,9.20548958384342
0.379,7.39030742455074,8.33947279213299
0.4263,5.50851336080268,7.95419927576438
0.4592,5.92035463406931,7.69676414788944
0.4629,5.93047948399462,7.66833873997554
0.4685,4.98266710592959,7.62551605844983
0.4698,5.18496892017148,7.61560932834361
0.4722,5.87544310716755,7.59735378137461
0.4741,7.03323614608015,7.58293251373266
0.4785,5.30854142789553,7.54964090591986
0.4859,5.32029671166369,7.49397976344333
0.4884,5.38961462450646,7.47526821321811
0.5213,4.81828554344023,7.23333353674693
0.5319,5.65065841548993,7.15706513789643
0.5654,5.86396495480217,6.9212749916058
0.5872,7.0778473801808,6.77202394399987
0.6089,5.21403693170066,6.62665399277908
0.6152,5.04710492777396,6.58503730284497
0.6245,5.92497421231447,6.52408034512853
0.6263,5.56263701060769,6.51234756317891
0.6468,5.49836139140595,6.38020354211101
0.6692,5.72876322869525,6.23887576322733
0.6916,5.40004322951942,6.10067853354202
0.6928,5.43521847733311,6.09336211003385
0.7171,5.57744783327724,5.94707796137267
0.7264,5.31302273455861,5.89202652230623
0.7469,6.17583136339641,5.77246962376192
0.7606,5.8329311087567,5.69392604193513
0.7624,5.37388593376889,5.68368619368783
0.7649,5.624759724787,5.66949472493094
0.7941,6.29732722266419,5.50633914304175
0.8295,6.23755651489805,5.31482454521142
0.8755,5.01913385839483,5.07588046235808
0.8861,6.26276122401979,5.02236028751008
0.891,5.46772054613289,4.99781091717777
0.9265,5.63580885305126,4.82350093755116
0.9501,5.80021197597164,4.71099905912905
0.9669,5.02730210138808,4.63251538373634
0.9718,5.37784180303241,4.60987158097924
0.9756,7.14099077880017,4.59238731012555
0.9768,5.28019991294433,4.58687975055005
0.9805,4.8614971858234,4.56993965397749
0.9855,5.10237230149257,4.5471469848651
0.988,6.16895219548898,4.53579331540313
0.9911,4.75671063918012,4.52175412810873
1.0066,5.61202617134993,4.45220731927103
1.0079,5.47320814012934,4.44642321024145
1.0209,4.95752953588689,4.38899380841531
1.0259,5.44995325499753,4.36710361047265
1.0358,5.74153526531433,4.32408259015316
1.0371,5.53849489301325,4.31846493505293
1.0377,5.16511278478329,4.31587463326014
1.0383,5.74055342721833,4.31328588518227
1.0532,6.26643648698769,4.24949435260292
1.0601,4.66130829551757,4.22027376851763
1.0657,4.33835049920396,4.19670628595476
1.07,5.23127468053701,4.17869919192325
1.0762,5.77721408852645,4.15287140580524
1.0917,4.45382201799259,4.08899819518733
1.1036,3.99473852127438,4.04062749315494
1.1048,5.10484467054428,4.0357816482516
1.1222,4.89500814392041,3.96616645612595
1.1284,4.84132734068042,3.94165229651972
1.1402,4.96431764245881,3.89541414105353
1.1402,4.36560165687007,3.89541414105353
1.1433,4.69519724103968,3.88335705535481
1.1452,4.68307850524624,3.8759856819719
1.1682,3.85232394927196,3.78785539463352
1.1818,3.92209966312249,3.73668927948746
1.1899,4.40229424292542,3.70654434811291
1.2,4.05719810093271,3.66929666761924
1.2036,3.6862622312956,3.65611094815143
1.221,4.46818935895818,3.59304488356428
1.2365,3.60289882138794,3.5377820809919
1.244,3.59256377248937,3.5113479672209
1.2465,4.16061223723108,3.50258056112682
1.2552,3.25665034187384,3.47224028183102
1.2583,3.60802620228044,3.461493003845
1.2763,3.21766950055819,3.39974354215744
1.298,3.62984889507986,3.3267638012449
1.3335,3.48079333543221,3.21073537599487
1.354,2.61002546186243,3.14558536994056
1.354,2.7295151205338,3.14558536994056
1.3589,3.21612682171384,3.13020970277653
1.3937,3.21758452195691,3.02315201296659
1.418,2.92205510777883,2.95057480345496
1.426,2.62095057148906,2.92706437214141
1.4267,3.24636007008456,2.92501614404438
1.4279,2.77098735824209,2.921508229841
1.4372,2.55384263475429,2.89446415317985
1.4652,3.08865209300622,2.81454327067531
1.4683,2.99000323503279,2.80583169645278
1.4739,2.48942484342194,2.79016295238367
1.4751,2.34696370515073,2.78681676495481
1.4932,2.84307267900839,2.7368291342634
1.5081,2.19922545251281,2.69635267860294
1.5137,2.27600531711967,2.68129530360268
1.5174,2.73601523154253,2.67139284183069
1.5205,2.31516197372246,2.66312434680998
1.5286,2.61015290416602,2.64164016798966
1.5317,2.27021369368533,2.63346376344388
1.5416,2.65249456730359,2.60752110025492
1.546,2.25892131115605,2.59607321123889
1.5677,2.30039478632787,2.54034525764567
1.5882,2.4454307170454,2.48879834096326
1.5988,2.3905716345015,2.46255640651316
1.6075,2.05447018760949,2.44122509154371
1.6174,2.6020516705957,2.41717620156182
1.6181,2.24810289864558,2.41548477029074
1.6249,2.39352391524531,2.39911519349127
1.6267,2.38002017269604,2.39480067037871
1.6535,1.90673812618812,2.33147240157711
1.6659,1.98826817185129,2.30274064881327
1.669,2.52883563560862,2.29561320604613
1.6845,1.99489019706712,2.26030554262991
1.6914,2.22292509872458,2.24476311741727
1.6988,1.7577406514845,2.22821318063728
1.7075,2.11980860238481,2.20891180867701
1.715,1.76200018310124,2.19240694073322
1.7237,2.36935874467487,2.17341573189419
1.7311,1.99968220666742,2.15739181708536
1.7436,1.75752165599698,2.13059226552066
1.7572,1.91101311058258,2.10181235767587
1.7579,1.7585498668237,2.10034160384939
1.7684,1.7334139809837,2.07840339416673
1.7858,1.64861809551605,2.04255198687809
1.7945,1.94845261693065,2.02485886128781
1.8057,1.7005738457741,2.00230696838361
1.8169,1.44068427193556,1.9800062474911
1.8529,1.68357298148694,1.90999380767823
1.8579,1.81956174312961,1.90046767382059
1.8585,1.60788629663811,1.89932773523207
1.8616,1.67197563410479,1.89344893609944
1.8629,1.68674013953035,1.89098905175377
1.8722,1.49161841591507,1.87348437647726
1.8765,1.83005497242983,1.86544568922228
1.8883,1.58972568639498,1.84356279309058
1.8896,1.67810749045138,1.8411677185953
1.8908,1.73620852817306,1.83895964244364
1.8927,1.39941324838765,1.83546893634391
1.8977,1.67660931757023,1.82631449683271
1.9051,1.50825914288627,1.81284965093051
1.9095,1.76247748665944,1.8048906351417
1.9163,1.40424212819247,1.7926590134689
1.9294,1.55670947897652,1.76932833001633
1.9331,1.59438512861955,1.76279391132453
1.9374,1.94408125324934,1.75523017120156
1.9468,1.8110981173902,1.73880831125347
1.948,1.69987891550482,1.73672299272133
1.9511,1.64472408593876,1.73134748778143
1.9747,1.51582342472122,1.69096606211186
1.9747,1.60408578609191,1.69096606211186
1.9797,1.74339395195153,1.68253233369261
2.0002,1.31646032563042,1.64839155941822
2.0033,1.3691856046173,1.64328945792726
2.0045,1.57817054579066,1.64131869327303
2.0058,1.39421936635573,1.63918636528527
2.0195,1.54558211941337,1.61688264143696
2.0226,1.53588972637141,1.61187806634773
2.0226,1.17333136919307,1.61187806634773
2.0269,1.14459550091926,1.60496187113883
2.053,1.51015409812698,1.56361429928642
2.0555,1.31668673885585,1.55971014576352
2.0561,1.19856070446333,1.55877460036775
2.0592,1.26632208887393,1.55394988128498
2.0611,1.48213308451296,1.55100017961449
2.0636,1.33605308277235,1.54712752200448
2.081,1.1451816086278,1.5204403547902
2.0915,1.56928484244985,1.50455925275793
2.0934,1.3330052067669,1.50170330418799
2.0977,1.33196470642587,1.49525984334908
2.099,1.68398912077537,1.49331726849996
2.0996,1.34968755565884,1.49242154688222
2.1064,1.22792723434983,1.48230750707151
2.1151,1.1197645414509,1.46946736735683
2.1158,1.37621402593036,1.46843910013519
2.1226,1.55915584775888,1.45848758774287
2.1251,1.17275817577475,1.45484592275145
2.1301,1.2743002620209,1.44758984844029
2.1518,1.12596160466695,1.4165155245165
2.1549,1.29055875689509,1.41213112571981
2.1605,1.34129765776633,1.40424529235749
2.1692,1.25310853489929,1.39208134819507
2.1767,1.25324530233481,1.38167979267406
2.1791,1.25720377777981,1.37836773722796
2.1798,1.34456375789365,1.37740321743322
2.1934,1.25287536036762,1.35879734041753
2.1965,1.00216844806744,1.35459159094203
2.1978,1.33968143624939,1.35283176600785
2.1978,1.29871041970019,1.35283176600785
2.209,0.988163564871562,1.33776458395004
2.209,1.40532040257926,1.33776458395004
2.2195,1.18654143323076,1.3237915426624
2.2282,1.20511598339157,1.31232451016084
2.2301,0.958583796559285,1.30983346083778
2.232,1.08701807435177,1.30734714001494
2.2413,1.47868121939811,1.29524517298429
2.2456,1.0505110830188,1.28968757613701
2.2487,1.15509973711991,1.28569573520123
2.2518,1.06271363650781,1.28171624981137
2.255,1.17306041766958,1.27762131320489
2.2556,1.1075263579053,1.27685497034281
2.2761,1.21982223482991,1.25094591858157
2.2779,0.972882840037736,1.24869624124514
2.2891,1.00462638794034,1.23478887000024
2.2916,0.98688819444912,1.23170575332688
2.3028,1.13901867660265,1.21798761387055
2.3165,0.911472650588353,1.20141496541169
2.3227,1.15328848404273,1.19398923617385
2.3301,1.13554336924128,1.18518632676156
2.337,0.890516346831288,1.17703668968847
2.3451,1.26605631806431,1.16754120114711
2.3457,1.14267079125004,1.16684088654181
2.3469,0.977679696861656,1.16544151726745
2.3513,0.891460375945939,1.16032483953738
2.3513,1.04392401720607,1.16032483953738
2.3556,1.21177063304955,1.15534615457137
2.3693,1.0436645606988,1.13962584227102
2.3724,0.927336883528347,1.1360984724081
2.3792,1.02560218123259,1.12839920995586
2.3917,0.82278371052697,1.11438200984725
2.4035,0.970570929037371,1.10130958114379
2.4078,1.08214087995152,1.09658411697399
2.419,0.965801409650107,1.08437089656676
2.4209,1.08946016987945,1.08231254791372
2.4314,0.814165126203901,1.07100772036816
2.4327,0.992948410122041,1.06961631494116
2.4526,1.00630812903806,1.04854134174423
2.4613,0.883542629875177,1.03945859929006
2.4662,0.847806379234512,1.03437771049708
2.4737,0.990838212663366,1.02664889694795
2.4774,0.99934156188185,1.02285731478181
2.4842,0.886175344394613,1.01592547999023
2.4867,0.870678260828945,1.0133888384134
2.4942,1.0247257473461,1.00581685256587
2.496,0.868462707194499,1.00400801067734
2.4985,0.98814250704916,1.00150112556271
2.4992,0.981333356985407,1.00080032008535
2.501,0.993325959214172,0.999000499833375
2.5041,0.973550904666913,0.995908393524931
2.5066,0.937372074492897,0.993421732162957
2.5079,0.930809986668247,0.992131122988869
2.5116,0.896892555843446,0.988467020603353
2.5166,0.801004331548062,0.983537020770746
2.5315,0.845765086259637,0.96899095645374
2.5371,0.736998906169673,0.963579772553739
2.5377,0.888603509138358,0.963001798099882
2.5427,0.863870648557776,0.958198806594374
2.547,0.987639236972298,0.954087397590371
2.5551,0.979357399609543,0.946390504170957
2.5563,1.07508084242742,0.945255516694636
2.5594,0.804155739784518,0.942329761855924
2.5687,1.01613537425978,0.933606720086126
2.5712,0.760576586756443,0.931275618377162
2.5756,0.983214675143787,0.927187007197189
2.5824,1.0361868906178,0.920903523604801
2.5837,0.849886115573481,0.919707126850498
2.5899,0.743783644294306,0.914022582959564
2.5942,0.8677971158746,0.910100723892761
2.5961,0.755279100324275,0.908373174209268
2.611,0.670492751921102,0.894938748929031
2.6129,0.921266188171624,0.893239979647929
2.6147,0.9143637917496,0.891633593865491
2.6209,0.764905400718619,0.886122567419153
2.6216,0.728801446326888,0.88550249867134
2.6247,0.901104448538164,0.882761691371703
2.639,0.941382942760241,0.870228028458252
2.6396,0.761484020597527,0.869706048250898
2.6396,0.944431916746045,0.869706048250898
2.6564,0.879072716401964,0.85521703513048
2.657,0.83577325471181,0.854704058817685
2.6688,0.850522794078811,0.844677822058016
2.6831,0.873993894024974,0.832684883085219
2.6843,0.768477100340422,0.831686260518891
2.693,0.959545982395604,0.824481974139108
2.6943,0.749682614689802,0.823410843958196
2.7079,0.853766703026497,0.812288261476781
2.7359,0.641632499002668,0.789859655949231
2.744,0.984452167782244,0.783487634262862
2.7502,0.573089335636779,0.778645038489768
2.7539,0.74641708074614,0.775769375105269
2.7651,0.865909937214648,0.76712923321676
2.7682,0.828086355697246,0.764754814843779
2.7993,0.770117660779811,0.741336974979017
2.803,0.606383449377031,0.738599096370483
2.8086,0.85308712129451,0.734474501076567
2.8129,0.636103751840365,0.73132304121651
2.8179,0.684407444752409,0.727675552331572
2.8241,0.691504990630464,0.723177920971735
2.8303,0.78321500983729,0.71870808866023
2.8335,0.705141627566657,0.716411898639965
2.844,0.715611067043616,0.708928928049511
2.8465,0.697419112010893,0.707158819287271
2.854,0.714635002779321,0.701874967355394
2.8788,0.646771696120893,0.684682535480637
2.8801,0.676595773270796,0.683793026490628
2.8801,0.636326708125013,0.683793026490628
2.8807,0.811869665309114,0.683382873732865
2.9006,0.881390972842627,0.669917974641498
2.9136,0.739460471650101,0.661265404533546
2.9149,0.682108469851213,0.660406318034865
2.926,0.592907504637752,0.653116342120675
2.9416,0.575102685041055,0.643006786736541
2.9447,0.682660735825739,0.641016552155105
2.9503,0.578095328135827,0.637436891866685
2.9528,0.620386871000123,0.63584528996835
2.954,0.545592571842216,0.635082733245928
2.9577,0.72444967266123,0.632737268917709
2.9583,0.597014215976474,0.632357740426291
2.9683,0.611380147244647,0.626065675779049
2.9683,0.759373340914993,0.626065675779049
2.9757,0.615989902227894,0.621449889251789
2.9801,0.711587078887412,0.618721516560774
2.9813,0.699216851322504,0.617979496042255
2.9863,0.575014796050302,0.614897310447248
2.9894,0.691127039656116,0.612994080315736
2.9913,0.595185883883137,0.611830497317029
3,0.738541983862694,0.606530659712633
3.0006,0.652807626378552,0.606166850470493
3.0031,0.615114470838057,0.604653326038151
3.0211,0.618244420772074,0.59386693492051
3.0329,0.710955870168187,0.586900487959338
3.0373,0.549364296444342,0.584323798685776
3.0391,0.57200860249772,0.583272961884988
3.0472,0.57759744839344,0.578567533605154
3.0547,0.612287464621724,0.57424450871063
3.0571,0.528623486378345,0.572867974391644
3.0714,0.705553668370195,0.564734257041745
3.0721,0.479333877842133,0.56433908138943
3.0783,0.606701540612594,0.560851003300361
3.0789,0.497736524591262,0.560514593631374
3.0851,0.541183032973085,0.557050154011429
3.0864,0.668059722403028,0.556326459314688
3.0901,0.568037705836148,0.554271854777578
3.095,0.544120786703448,0.55156256586783
3.0988,0.639275623704812,0.549470605359822
3.1,0.525641311775983,0.548811636094026
3.1069,0.626370761803485,0.545037870269476
3.1131,0.535067073048783,0.541669089485556
3.1174,0.61223351217552,0.539344912961463
3.1267,0.512307699515446,0.534352257105168
3.1317,0.488114228874131,0.531687164104419
3.1354,0.568763917070163,0.529723556511428
3.1404,0.724026957133531,0.527081549251201
3.1472,0.543584728743582,0.523509553266721
3.1715,0.620105171924734,0.510941590304285
3.174,0.539558423159897,0.509665831691248
3.1802,0.633799561157836,0.506515679098781
3.1932,0.599604840981072,0.499973590977434
3.1957,0.503530704839053,0.498725218116261
3.197,0.510392796979699,0.498077296572962
3.2069,0.586598290730039,0.493170659266451
3.2156,0.450171170983295,0.488898684566226
3.2181,0.503317586119533,0.487677964390821
3.2268,0.592207095638153,0.483453568866493
3.228,0.545747285128976,0.48287377253123
3.2355,0.626133206166263,0.479265766173601
3.2355,0.465087012333415,0.479265766173601
3.2386,0.479992007558597,0.477782342792678
3.2436,0.591134338218272,0.47539939341663
3.2491,0.542906742436763,0.472791874004341
3.251,0.480336546397114,0.471894422292842
3.2616,0.589871732666898,0.466918759020587
3.2678,0.605191628405358,0.464032818375284
3.2703,0.648647427649404,0.462874185224239
3.2771,0.600514099402388,0.459737318199982
3.2852,0.549474922302751,0.456028486967068
3.2871,0.531824615328489,0.45516285545218
3.2982,0.636155853870121,0.450138484602499
3.3013,0.505946034839599,0.448745215982368
3.302,0.448611980282486,0.44843120424811
3.3082,0.492034937104615,0.445659531844807
3.31,0.486735500698526,0.444858066222941
3.3119,0.685499903411375,0.444013638357622
3.3119,0.470685390390978,0.444013638357622
3.3156,0.476878264540016,0.442373823424081
3.3274,0.431123439289554,0.437184489590724
3.3343,0.496924864082671,0.43417829989405
3.3473,0.590791209903442,0.428570511595497
3.3579,0.469780590887826,0.424051656416501
3.3952,0.57750988591274,0.408525885292727
3.397,0.433634110246558,0.407791200114226
3.402,0.572894015057332,0.405757333018615
3.4057,0.647179333297252,0.404258804873086
3.4088,0.4200019673926,0.403007543035879
3.4182,0.607807225402745,0.399237021346848
3.4256,0.464053816215422,0.39629357158493
3.438,0.515496857160285,0.391409872806006
3.4418,0.465108605331385,0.38992533769245
3.4436,0.492682949282766,0.389224103384813
3.4474,0.457790394947687,0.387747858433772
3.448,0.435999881358301,0.38751527949937
3.4511,0.599236620795222,0.386315842221252
3.4523,0.42798833550738,0.385852541246767
3.4579,0.404263749573149,0.383697805905779
3.4586,0.412109530558237,0.383429311425676
3.4691,0.487142371880182,0.379424366412391
3.4871,0.471951309028731,0.372655827417488
3.494,0.429961225003845,0.370093352911961
3.4952,0.457214672328737,0.369649507249126
3.5145,0.467915147004289,0.362583676355261
3.5145,0.463974305328869,0.362583676355261
3.517,0.428797373335355,0.361678349294723
3.5226,0.490816199779541,0.359658611083909
3.5455,0.398237271934122,0.351516017422529
3.5555,0.416918607583417,0.348018374609345
3.558,0.456974779291683,0.34714941532451
3.5605,0.396502527610856,0.346282625724652
3.5605,0.52665156215107,0.346282625724652
3.5623,0.419999334396954,0.345659877639766
3.5667,0.461476596397713,0.344142315263711
3.5698,0.523050007130718,0.343077125982818
3.5729,0.524639016750649,0.342015233675746
3.5785,0.381769300887603,0.340105301169467
3.5785,0.410957170334551,0.340105301169467
3.5866,0.35223722536158,0.337361575320985
3.5884,0.420938558455565,0.336754870683392
3.5928,0.359349488360955,0.335276404263766
3.5934,0.45478205874559,0.335075298758893
3.5984,0.363462006761335,0.333404103734315
3.6058,0.419013125466416,0.330946019495412
3.6071,0.456696722409393,0.330516069198312
3.6089,0.430101992791181,0.32992167538867
3.6145,0.458193690520543,0.328079277535281
3.6195,0.450376273747719,0.326442975312124
3.6207,0.462639517256834,0.326051478686704
3.6269,0.461183649594693,0.324036213297117
3.6369,0.424642705968101,0.32081199910352
3.6375,0.371144403033223,0.320619569638671
3.6437,0.491879970377235,0.318637877899318
3.645,0.476184220522406,0.318223917790419
3.6468,0.538669025993097,0.317651629951969
3.653,0.533629935935276,0.315688282512581
3.6568,0.401357025000815,0.314490943424099
3.6611,0.510338503341976,0.313141535673251
3.663,0.479300406934191,0.312547131618141
3.6692,0.493631349537778,0.310615334162409
3.6735,0.44034479631769,0.30928255575268
3.6767,0.426677094919629,0.308294433413212
3.6773,0.557365471903557,0.308109512235065
3.6934,0.382933561521522,0.303188668176624
3.7059,0.438782744522564,0.29942239805254
3.7226,0.369052901424889,0.29446356550371
3.7245,0.390466368224134,0.293904615899528
3.7251,0.395466956028184,0.29372832602224
3.7276,0.412203413846826,0.292994922343764
3.7288,0.419020996227492,0.292643539308938
3.7301,0.505284247832997,0.292263349884505
3.7332,0.366164180130725,0.291358736375247
3.7407,0.389375742209077,0.289181719869086
3.7525,0.491529562648674,0.28578942944989
3.7562,0.357153642125455,0.284733962379118
3.7568,0.446222071180165,0.284563173243555
3.7587,0.353795903995969,0.284023016525771
3.7761,0.440467281099694,0.279123763150129
3.7779,0.39847798741885,0.278621792285769
3.7804,0.35975843328543,0.277926107773031
3.7891,0.446390537070897,0.275518638312653
3.7928,0.411180452930691,0.274501102952151
3.796,0.436424970196056,0.273624103370408
3.8009,0.430998783549389,0.272286624762553
3.8015,0.434695899047725,0.272123301789487
3.8171,0.357113770838479,0.267911118732144
3.8183,0.409134904329578,0.267589818208536
3.8214,0.432750754068056,0.266761574213567
3.8326,0.438351987674918,0.263790513579349
3.8332,0.390648896423306,0.263632286743999
3.8357,0.442275088690939,0.262974029191921
3.8357,0.350869265786987,0.262974029191921
3.8357,0.482094263380391,0.262974029191921
3.8363,0.342682731103491,0.262816292100266
3.8376,0.418422772176663,0.262474852904099
3.8432,0.372004482471993,0.261009101661809
3.8544,0.398105165435966,0.258102109268297
3.8556,0.409743143549301,0.257792572496383
3.8575,0.397391105314385,0.257303231629673
3.8593,0.397866674028491,0.256840502393989
3.8618,0.396826248926043,0.256199203096136
3.8631,0.343293561207698,0.255866360526657
3.8662,0.41498818125503,0.255074402977451
3.8674,0.318412142407363,0.254768497274009
3.8699,0.334175311362186,0.254132371519333
3.8749,0.440417760841781,0.252864881028567
3.8848,0.431031661534437,0.250373869558464
3.8873,0.438496093086904,0.249748716651302
3.8929,0.417683415531165,0.248354032598176
3.8941,0.364446823493939,0.248056186502458
3.9066,0.39155762872665,0.244974783064997
3.9308,0.402061300858765,0.239117551664398
3.9314,0.44849840588512,0.238974124165951
3.9327,0.400112327841234,0.238663659650195
3.9383,0.317299645090418,0.23733087842658
3.9432,0.366990712785819,0.236170801631556
3.9488,0.429812384090973,0.234851941397694
3.9525,0.321050917883101,0.233984594795235
3.9606,0.391673476890333,0.232096974759091
3.9631,0.403235072691261,0.231517457021198
3.9637,0.375240342356725,0.231378588211794
3.965,0.328561971286754,0.23107799147733
3.9656,0.365159476103972,0.230939386268165
3.9668,0.373564892652117,0.23066242521451
3.9724,0.378062538203027,0.229374325678242
3.9724,0.335947102565451,0.229374325678242
3.9749,0.325023004085747,0.228801606061859
3.9842,0.380197185258959,0.226683615049091
3.9849,0.381525458927841,0.226524992043086
3.9948,0.346956879432501,0.224293458936753
3.9979,0.429961813757913,0.223599225831327
4.001,0.370045075753088,0.222907141516182
4.0035,0.427765332696786,0.222350569667084
4.0085,0.307748914403245,0.221241591574351
4.0103,0.354958330660823,0.220843714905945
4.0159,0.363524973218165,0.219610446477013
4.0184,0.313711581905893,0.219062106071921
4.019,0.342664187326119,0.218930708231572
4.0308,0.386431366365368,0.216362508055094
4.0364,0.362127562627623,0.215154264250181
4.0501,0.380841656134061,0.212226750090565
4.0551,0.403446372793438,0.211168264758619
4.0706,0.297542554973594,0.207920392688251
4.0737,0.300756248400385,0.207276837496844
4.075,0.354185486384056,0.207007552681153
4.093,0.317568607403522,0.203314751647286
4.1079,0.296896389452452,0.20030781912558
4.1346,0.320169407677943,0.195030367845972
4.1439,0.338609624348174,0.193224993428264
4.1501,0.358140199144126,0.19203070459011
4.1669,0.262850313274937,0.18883153700478
4.17,0.394973031842365,0.188247065638747
4.1756,0.325098273239908,0.187195828282998
4.1769,0.302473730540209,0.186952631818183
4.1831,0.286952200741903,0.185797111315982
4.1837,0.35764919183515,0.185685666485984
4.1837,0.343542897751779,0.185685666485984
4.1862,0.29852379814046,0.185222032104223
4.2272,0.295452363225161,0.177781501921759
4.2284,0.262420940880463,0.177568292070949
4.2465,0.360164205154473,0.174383217860772
4.2607,0.280693008397703,0.171924474559533
4.2887,0.287312891564375,0.167177359030106
4.2968,0.282694251598365,0.165828691897678
4.298,0.278985276496649,0.165629816816315
4.2993,0.327453888792677,0.165414637951021
4.3024,0.334681052936331,0.164902646570033
4.308,0.341418327242076,0.163981772602898
4.308,0.299747945880493,0.163981772602898
4.3086,0.289349241443518,0.163883413050153
4.321,0.275804115178021,0.161863806168825
4.3365,0.337107183903633,0.159374260990906
4.339,0.256673774622976,0.158976322968217
4.3409,0.294990007013079,0.15867455472519
4.3539,0.257925492340341,0.156625135600643
4.3558,0.264096027559165,0.156327830372408
4.3651,0.309970504639293,0.154880721038374
4.3757,0.322317524751603,0.153247655931339
4.3819,0.264076497868988,0.152300459806734
4.3894,0.236756579146934,0.151162479120038
4.3906,0.254997543836713,0.150981192938557
4.3931,0.274853776522988,0.150604211379504
4.4012,0.296640959860968,0.149389244525911
4.4018,0.338646291351556,0.149299637863882
4.4049,0.326254648760472,0.148837525630541
4.4092,0.276324762771726,0.148198898303101
4.4136,0.276539123665899,0.147548255614186
4.4148,0.376969386817827,0.147371303899712
4.4254,0.300363859699748,0.14581741822199
4.431,0.291829557396179,0.145003122835054
4.4316,0.360792392395651,0.144916147056696
4.4329,0.312209059795125,0.14472787846662
4.4341,0.334577445709063,0.144554309174864
4.4372,0.254084758821254,0.144106884682697
4.4416,0.256426757363011,0.143474207301052
4.4422,0.285473662468394,0.143388148596864
4.4633,0.313412149778084,0.140394354263131
4.4894,0.279444656453707,0.13677746731089
4.4956,0.31470727051858,0.135932070451911
4.5167,0.274044662321488,0.133093951219089
4.5211,0.30613417672096,0.132509624295671
4.5236,0.273063532725069,0.132178763982646
4.5261,0.246688830853508,0.131848729787326
4.5261,0.306678752840911,0.131848729787326
4.5261,0.269776966301895,0.131848729787326
4.5273,0.259428178072023,0.131690606204706
4.541,0.325798260109464,0.129898747160237
4.5416,0.31851955604224,0.12982083128904
4.546,0.254961792623287,0.129250874455931
4.5491,0.303401192358468,0.128850817154314
4.5559,0.298885929194655,0.127977603887551
4.5789,0.320025897029116,0.125067711042501
4.5795,0.287587483121032,0.124992692923561
4.582,0.300335601938016,0.124680601468119
4.5832,0.275147108559026,0.124531074480493
4.5932,0.31758461668768,0.123291969586018
4.6013,0.237864520283334,0.12229733832711
4.6025,0.300737022879505,0.12215066953999
4.6037,0.257882338853819,0.122004176649855
4.605,0.249451841287587,0.12184567426908
4.6131,0.318755867929602,0.120862710684366
4.6137,0.253647290639752,0.120790214808893
4.6211,0.247211107130158,0.11989966631261
4.6274,0.269604317865024,0.11914667283482
4.6373,0.34808426639749,0.117972940336068
4.6423,0.317288812827466,0.117384547841442
4.6491,0.273076710700814,0.116589040705733
4.6609,0.22228265614654,0.115221375121793
4.6653,0.257660436270886,0.11471551478013
4.6659,0.285456536577314,0.114646706115926
4.6677,0.255354663303368,0.114440527661195
4.6715,0.253709611331994,0.114006478871088
4.6733,0.25106155127955,0.113801451788852
4.6783,0.248631787939567,0.113233864680152
4.6889,0.308585077080816,0.112039924775275
4.7001,0.23286081861972,0.110792078600495
4.7013,0.315223472334911,0.110659207844572
4.7038,0.280471233124912,0.11038290534699
4.7063,0.321292931830403,0.110107292742926
4.7106,0.257248600925927,0.10963484786857
4.7112,0.227577071965148,0.109569086690175
4.7305,0.293182673726656,0.107474679359541
4.7386,0.211844671769135,0.106607650663422
4.7467,0.252161148872637,0.105747616533506
4.751,0.30153085460763,0.105293878019353
4.7516,0.240363391153828,0.105230720641649
4.7547,0.32688107371501,0.104905010519189
4.7554,0.268267892358908,0.104831602707557
4.7566,0.299483310310593,0.10470588023288
4.7746,0.256924858903785,0.10283803542351
4.7815,0.248985555556866,0.102130895417683
4.7902,0.203805445673838,0.101246210586707
4.7902,0.268948639228244,0.101246210586707
4.7908,0.293054209394299,0.101185481081028
4.7914,0.255484642943534,0.101124788002124
4.7957,0.240765211729572,0.100690884973798
4.797,0.238871887454082,0.100560071870272
4.7982,0.231860833522735,0.100439472158327
4.802,0.262345867498746,0.100058526419434
4.8038,0.253511722170609,0.0998785830694786
4.8305,0.215031343677692,0.0972471113759297
4.8361,0.210809912311861,0.0967040495445531
4.8417,0.254433658655005,0.0961640203600956
4.8529,0.266765258410154,0.0950929922850728
4.8535,0.252535011739662,0.0950359536030175
4.8554,0.218731875878658,0.0948555567224777
4.8678,0.254396651217635,0.0936866102652162
4.8697,0.229640417089678,0.0935087747029953
4.874,0.240654689865122,0.0931075502226251
4.8809,0.228869590628559,0.0924673194623255
4.8933,0.238882406608524,0.0913278042959743
4.8933,0.241029651522684,0.0913278042959743
4.897,0.239743523089692,0.0909905157886077
4.9,0.24789136769236,0.0907179532894125
4.9032,0.240374301772514,0.0904281198197623
4.9039,0.223351145090719,0.0903648422856093
4.9045,0.223246204315975,0.0903106396426569
4.9051,0.204500295971681,0.0902564695115357
4.9175,0.21077896018407,0.0891441996148008
4.9175,0.242785487069396,0.0891441996148008
4.9293,0.229749004354984,0.0880984799392379
4.9443,0.273757368295297,0.0867868644490241
4.9474,0.238481233933238,0.0865182417495383
4.9629,0.241158422693369,0.0851875485164576
4.9766,0.215857859846177,0.0840284371440939
4.9766,0.209390152587692,0.0840284371440939
4.9815,0.23660604040171,0.0836177049178486
4.9902,0.20845263716377,0.0828933862399465
5.0027,0.207809396061488,0.0818636680583361
5.0045,0.223012689110652,0.0817164459954376
5.0176,0.217017788644896,0.080652941714889
5.0176,0.24813395270314,0.080652941714889
5.0201,0.195264615487121,0.0804515611911421
5.0319,0.276670526469448,0.0795078118408661
5.0331,0.273533454580282,0.0794124596893902
5.0337,0.215057181553936,0.079364826504961
5.0368,0.21406412506859,0.0791191764970325
5.0443,0.231684978237867,0.0785280023474918
5.0443,0.199286078610805,0.0785280023474918
5.0524,0.248300470074029,0.0778944946981562
5.0586,0.202394261311341,0.0774130428739324
5.0611,0.188320667750373,0.077219751981036
5.0611,0.230974151663294,0.077219751981036
5.0654,0.215738036402302,0.0768884199219719
5.0785,0.19773794314618,0.0758877503172731
5.0822,0.221487272684447,0.0756074844526853
5.0834,0.18935158287386,0.0755168098869624
5.0841,0.232895592137775,0.0754639666173437
5.0946,0.192952066813139,0.0746757403973318
5.1089,0.21650620532986,0.0736154762659123
5.1325,0.24382380394215,0.0718984911407766
5.1325,0.245331062529055,0.0718984911407766
5.1338,0.204349387429927,0.0718050838302003
5.1437,0.247102621458005,0.0710977207250307
5.1468,0.223016355543039,0.0708776590625926
5.1505,0.250934282246534,0.0706158962838293
5.1524,0.19216851633405,0.0704818534618954
5.153,0.196904832240278,0.0704395770340149
5.1773,0.190474499221066,0.0687485248082647
5.1773,0.278453345383737,0.0687485248082647
5.1835,0.223675099445409,0.0683236025745446
5.186,0.19241852464647,0.0681530069015515
5.1953,0.207046670217193,0.0675221220987955
5.2034,0.205407756277727,0.0669774020044313
5.2083,0.187368785866286,0.0666500154866238
5.2096,0.235232768532138,0.0665634267613572
5.2108,0.235261412318187,0.0664835985557463
5.2114,0.197311828144875,0.0664437203612675
5.2158,0.178443199540153,0.0661520102246042
5.2226,0.262020139680167,0.0657037025287205
5.2369,0.203544412490925,0.0647708255499053
5.2438,0.246887159672383,0.0643254451829222
5.2481,0.230501854002715,0.0640494396059047
5.2481,0.210618092975723,0.0640494396059047
5.258,0.212084525295698,0.063418478564328
5.2643,0.200319798552728,0.0630201980503038
5.2767,0.190510977171192,0.0622435726232627
5.281,0.208749449682214,0.0619764998788975
5.2879,0.181042129166169,0.0615503339928518
5.291,0.175471908636445,0.0613598234014577
5.2928,0.175024144998468,0.0612494750626342
5.2978,0.217149383059309,0.060943992031322
5.3003,0.198281832898688,0.0607918223426096
5.3034,0.199341395756605,0.0606036594964461
5.3084,0.182103161045277,0.060301397483708
5.3115,0.194268917436024,0.0601147526005488
5.3189,0.18624443314811,0.0596715453207407
5.3264,0.227552184684,0.0592256828052469
5.3301,0.197000698420349,0.0590069526791353
5.3301,0.204778447170061,0.0590069526791353
5.3326,0.24572508305652,0.0588596195405967
5.3345,0.226196445843051,0.0587478924378284
5.3363,0.193163384111225,0.0586422413459488
5.3382,0.219095440541048,0.0585309268696311
5.3463,0.212719484459972,0.0580587412952352
5.3469,0.188612914831865,0.0580239164989417
5.3568,0.177419640904939,0.0574523138273836
5.3587,0.184573016398171,0.0573432580668916
5.378,0.213651873795758,0.0562471447042114
5.3823,0.231928134062684,0.0560058012422964
5.3823,0.199156087073707,0.0560058012422964
5.386,0.189438218749609,0.0557989626650361
5.3867,0.247809844725497,0.0557599170587271
5.396,0.179088066117374,0.055243753709895
5.3985,0.215996662616277,0.0551058168185766
5.3991,0.189676612304419,0.055072763245549
5.4016,0.214017095408418,0.0549352532964911
5.4059,0.177057509279907,0.0546995388565586
5.4066,0.182712471843317,0.0546612625776196
5.4252,0.169635328199811,0.0536539600475699
5.4302,0.177249351536054,0.0533863598054376
5.4339,0.219112337987856,0.0531891952535104
5.4364,0.162602973325979,0.0530563883431848
5.4395,0.179198701653638,0.0528921682120371
5.4494,0.217285997128045,0.052371119195033
5.4544,0.16235354566321,0.0521099171483453
5.4681,0.158101748438599,0.051400879282701
5.4799,0.234871151523871,0.0507979134022576
5.4836,0.168388150599541,0.0506103084059384
5.4848,0.156685058748706,0.050549612460702
5.488,0.191015677978376,0.0503881122389959
5.4911,0.189332744369636,0.0502321509559428
5.4923,0.160224228394085,0.0501719085274818
5.5066,0.157797398500247,0.049459555697319
5.5283,0.1697901008862,0.0483978445665585
5.529,0.168490647499449,0.0483639779300675
5.5314,0.177770829831838,0.048248043559928
5.5339,0.171402794519721,0.0481275741005969
5.5408,0.19143877297127,0.0477966368856866
5.5426,0.193652739045515,0.0477106803234066
5.5488,0.218007836529817,0.0474157892124793
5.5501,0.188131122085193,0.0473541887354886
5.5582,0.156454661900574,0.0469721690750461
5.5607,0.163830241510107,0.0468548853181399
5.5613,0.156945078737966,0.0468267808191418
5.5625,0.221491762167404,0.046770622383959
5.5644,0.199930281665607,0.0466818425689616
5.5799,0.236150469244973,0.045963852804513
5.5849,0.215763055204149,0.045734607132266
5.5954,0.169551865756853,0.0452569060767889
5.5961,0.155708328404709,0.0452252373278904
5.6035,0.162884180130194,0.0448918057899124
5.6184,0.186615830653548,0.0442278764404966
5.6228,0.204949827513613,0.0440337012827746
5.6352,0.158415684874412,0.043491054748474
5.6507,0.189737623776589,0.0428221408745551
5.6576,0.187482615874401,0.0425276851430465
5.6576,0.16268858979404,0.0425276851430465
5.6601,0.218688840622069,0.042421498718525
5.6644,0.21116303824706,0.0422394778992604
5.6731,0.199797097693559,0.0418735883688395
5.6756,0.184662235927063,0.0417690351439033
5.6768,0.165987476842569,0.0417189423634101
5.6812,0.168266647417704,0.0415357822647264
5.6862,0.160972536932163,0.0413286216864328
5.7104,0.165596853237027,0.040340473854821
5.7222,0.156075588087126,0.0398672537528535
5.734,0.175379971240369,0.0393995848317104
5.7346,0.167804643555088,0.0393759521713185
5.7433,0.154267311366306,0.0390348672581905
5.7471,0.183414792508829,0.038886816237703
5.7582,0.15466238585555,0.0384575593605187
5.7682,0.160327440530825,0.0380749002512804
5.775,0.160162694103859,0.0378168692293251
5.7794,0.152905692465609,0.0376508405357016
5.7794,0.190042388276794,0.0376508405357016
5.7806,0.15394254067225,0.0376056866248237
5.8055,0.151981392673027,0.0366808668171053
5.808,0.154445186196615,0.036589279182308
5.8142,0.175036047222063,0.0363631274461986
5.8241,0.164218156957155,0.0360049085935495
5.8254,0.1866699414979,0.0359581326233461
5.8334,0.157474204240153,0.035671615160303
5.8384,0.150558598651104,0.0354937022374604
5.8384,0.169667237316989,0.0354937022374604
5.8403,0.174417375997124,0.0354263282287858
5.8409,0.16061035711626,0.0354050788073124
5.8446,0.200336633289709,0.0352743220648705
5.8508,0.155878688790756,0.0350562978415644
5.8539,0.159323008530919,0.0349477915898411
5.8577,0.164630664518332,0.0348152419855492
5.8626,0.154433781494361,0.0346450645749724
5.8657,0.165913945996112,0.03453783117244
5.8689,0.19348001164844,0.034427486757912
5.872,0.203482694118832,0.0343209268022305
5.8782,0.206195768623482,0.0341087953431073
5.8813,0.206496238794867,0.0340032218010806
5.885,0.164447489596793,0.0338776423456743
5.8925,0.162715323483518,0.0336245104592106
5.8974,0.154809714448182,0.0334601533617004
5.913,0.144245488007105,0.032942225311587
5.921,0.162091346805004,0.0326797388548475
5.9217,0.145115627662539,0.0326568710423173
5.9229,0.159085368518583,0.0326177063006113
5.9266,0.178330312963553,0.0324972437803891
5.9279,0.182181198892217,0.03245502481175
5.931,0.157203215443274,0.032354570020208
5.9372,0.197119594201573,0.0321545922577414
5.9465,0.163088071385745,0.0318569407744616
5.954,0.155325707741309,0.0316189074593649
5.9558,0.140477450819964,0.0315620446178484
5.9571,0.156146226244226,0.0315210406182197
5.9695,0.155035614852829,0.0311325930666686
5.9701,0.158188715440278,0.0311139191135747
5.9782,0.172431281884059,0.0308629143105742
5.9795,0.17020358918621,0.0308228185898357
5.9801,0.138555601069183,0.0308043304456797
5.9801,0.166271842983165,0.0308043304456797
5.9857,0.160589533348028,0.030632308306724
5.995,0.139879027780608,0.0303487484366222
5.9987,0.141419180252671,0.0302366655486174
6.0024,0.153287630074003,0.0301249966010362
6.0037,0.133353541945024,0.0300858595500497
6.0068,0.150846822121792,0.0299927377987341
6.0192,0.21280149920964,0.0296231241903719
6.0198,0.152306756845138,0.0296053556469537
6.0223,0.140122739112075,0.0295314346975236
6.0254,0.144177803864965,0.0294400290019901
6.0323,0.138865794372272,0.0292375920126577
6.0379,0.196757541998629,0.0290743190882615
6.0428,0.147326733019056,0.0289322033925332
6.0571,0.15206657443794,0.0285214170067965
6.064,0.140882276260039,0.0283252966228811
6.0646,0.143655284217761,0.0283083065424412
6.082,0.157916256682337,0.027820002572984
6.0832,0.144001898580765,0.0277866385922885
6.0845,0.142967212086897,0.0277505394316569
6.0944,0.161946878603801,0.0274771645298334
6.1025,0.129141213330445,0.0272554984566959
6.1081,0.19791935947352,0.0271032942349195
6.1143,0.144652826121561,0.0269357736610659
6.1236,0.155271805478253,0.0266864322009336
6.1273,0.145263779582717,0.0265878748453355
6.1311,0.12852535354157,0.0264870326424554
6.1348,0.15740596001093,0.0263892117020155
6.1373,0.181962200561893,0.0263233210703681
6.1423,0.163301218968048,0.0261920329588119
6.1659,0.159960697676253,0.0255811378961365
6.1659,0.162292390618182,0.0255811378961365
6.1677,0.156779754964324,0.0255351332645131
6.1739,0.142089607072089,0.0253773052108152
6.1739,0.149219351717487,0.0253773052108152
6.1882,0.131848760870977,0.0250169921248793
6.1926,0.153038060989179,0.0249071591692294
6.2156,0.127815574581546,0.0243408322334574
6.2237,0.138972019417413,0.0241444678417739
6.2348,0.166399902682048,0.023877946180456
6.2373,0.12586370742015,0.0238183258714434
6.2392,0.152693071623966,0.0237731140171505
6.2454,0.163547022054126,0.0236261766866576
6.2566,0.17372814402693,0.0233630398248448
6.2715,0.141392799160695,0.023017511112904
6.2845,0.162388029674757,0.0227202200472007
6.2852,0.135156729112131,0.022704321458323
6.2864,0.134425810646236,0.0226770926131475
6.2889,0.132774654049648,0.0226204706885111
6.2889,0.127795982070961,0.0226204706885111
6.2957,0.124795846171225,0.0224671732896907
6.2982,0.130527640421661,0.0224110755079113
6.3,0.154297605702575,0.0223707718561656
6.315,0.188980981660669,0.0220377144536449
6.3237,0.140142211440857,0.0218468179418029
6.3293,0.159786542953133,0.0217248176808866
6.3473,0.119177112537233,0.0213372693612554
6.3659,0.128005963036091,0.0209440642942955
6.374,0.14273363361198,0.0207751025922023
6.3827,0.154168114631624,0.0205951431582804
6.3833,0.165181845367018,0.0205827897787699
6.3871,0.167787132980199,0.020504723597295
6.4014,0.129633198591904,0.0202135925975994
6.4082,0.131018789346415,0.0200766064486949
6.4237,0.16218290845262,0.0197678183387626
6.4299,0.143302804180303,0.0196456370185422
6.4337,0.173765047465955,0.0195711252598757
6.4486,0.118900263264487,0.0192816772362891
6.4604,0.134614509161369,0.0190554905707408
6.466,0.133305497515595,0.0189490780566753
6.4716,0.127282842394909,0.0188432597872506
6.4734,0.145111299069679,0.0188093724274069
6.4753,0.115618180257003,0.0187736685492201
6.4828,0.127101583559566,0.0186333927269766
6.4865,0.129770815539547,0.0185645765622992
6.4946,0.120509957331102,0.0184148108620736
6.5008,0.0992751856640286,0.018300992237065
6.5039,0.121683247448357,0.0182443470066007
6.5095,0.135447347255514,0.0181424642014717
6.5169,0.148654686144528,0.0180087054840204
6.5225,0.13555172593235,0.0179081385834462
6.5232,0.13359968919088,0.0178956072729082
6.5287,0.132896564918752,0.0177974516084185
6.53,0.149555771359728,0.0177743299536594
6.5374,0.126265901785565,0.0176432853749432
6.5387,0.118342291557743,0.0176203640060736
6.5449,0.124257251668787,0.0175114557138113
6.548,0.144996106316082,0.0174572542567632
6.5499,0.15916270529582,0.0174241169640722
6.5567,0.122833556270761,0.0173060349027343
6.566,0.122441403149363,0.0171458348629639
6.5673,0.117312023079904,0.0171235597595963
6.5735,0.141071505410803,0.0170177221247877
6.5741,0.126657938552371,0.0170075145540903
6.5791,0.119805257628682,0.016922689221371
6.5834,0.11443799754924,0.0168500778839765
6.5865,0.121423328780771,0.0167979235235617
6.589,0.114399874088295,0.0167559811645466
6.5952,0.143901552780534,0.0166524154667448
6.6008,0.130961237871186,0.0165594225632821
6.6039,0.140131023258183,0.0165081678392047
6.6157,0.115978712753869,0.0163145162500766
6.6207,0.115791838027719,0.0162331472608181
6.6412,0.124202462427436,0.0159037555425749
6.6412,0.135836127272173,0.0159037555425749
6.6418,0.148132477313234,0.015894216151353
6.6431,0.126924307681407,0.0158735670951508
6.6443,0.123978779150436,0.0158545302390347
6.653,0.124789661252396,0.0157171941043874
6.6599,0.111396536072587,0.0156091187538152
6.6605,0.170198808783721,0.0155997560916425
6.6605,0.142693711703113,0.0155997560916425
6.6698,0.160400514292129,0.0154553508850001
6.6723,0.139582849998861,0.015416760765536
6.6723,0.121011733658581,0.015416760765536
6.6766,0.147681800213003,0.0153506110181268
6.6766,0.122382043611471,0.0153506110181268
6.6766,0.109063523120993,0.0153506110181268
6.6804,0.150923897883885,0.0152923893874163
6.6804,0.11429028292329,0.0152923893874163
6.6978,0.122089108100972,0.0150286034054055
6.7058,0.123987239347417,0.0149088542135911
6.7139,0.123725220264474,0.0147885802615639
6.7139,0.154960534907325,0.0147885802615639
6.722,0.105128519317621,0.0146692765935926
6.7301,0.114999231425203,0.0145509353821208
6.7332,0.116150912198323,0.0145058973274889
6.7437,0.118168806787783,0.0143543822517401
6.7444,0.113128140719074,0.0143443377001671
6.745,0.116718854425736,0.0143357336790115
6.75,0.14262623107747,0.0142642339089993
6.7512,0.117453770799823,0.01424712709445
6.7655,0.129924672162993,0.0140448429556702
6.7798,0.137886679653686,0.0138454308957685
6.7928,0.11747245621016,0.0136666051797328
6.8009,0.139151856153893,0.0135563528027081
6.8046,0.119116517933607,0.0135062869762339
6.8084,0.136134202296484,0.0134550604777139
6.8121,0.132445670916802,0.0134053687403504
6.8233,0.112255407162645,0.0132560662650256
6.8264,0.106138601680113,0.0132150360892348
6.8295,0.111918468619254,0.0131741329100426
6.8599,0.111292335310969,0.0127796655521948
6.863,0.114470616089276,0.0127401099318719
6.8686,0.104276757892224,0.0126689647088041
6.8693,0.106987972542682,0.0126600995366802
6.8736,0.112393285357526,0.0126057779837118
6.8817,0.100282792551369,0.0125040836003099
6.891,0.127212171675252,0.0123883346895213
6.891,0.117924952225002,0.0123883346895213
6.8966,0.132356978577996,0.0123191539022567
6.9034,0.157832529124728,0.0122356678300662
6.9065,0.118026199897872,0.0121977959914718
6.9177,0.104109101066519,0.0120619428739405
6.9183,0.109571322352185,0.0120547078789317
6.9227,0.116070664574644,0.01200178368288
6.932,0.0916854217720876,0.0118906845065454
6.9401,0.122370302030617,0.0117947589848773
6.9569,0.116623074569648,0.0115982622282689
6.9637,0.116536270217161,0.0115196615901604
6.9674,0.109905074983796,0.0114771175971994
6.9699,0.118481600945657,0.0114484606393292
6.9817,0.107836467929178,0.0113141627198102
6.9848,0.106365749577882,0.0112791431237975
6.9855,0.103130950963533,0.0112712504863562
6.9855,0.132545376334783,0.0112712504863562
6.9886,0.0875229355325375,0.0112363637122868
6.9929,0.10068902460542,0.0111881510797715
7.001,0.144810374580232,0.0110978930943513
7.0035,0.140854682259333,0.0110701830136486
7.0072,0.130717819460941,0.0110292990185309
7.0078,0.0994498363168653,0.0110226834239966
7.0147,0.111729314913507,0.0109468887008811
7.0159,0.121100158626018,0.0109337603130482
7.0221,0.121268238529761,0.0108661807123493
7.0227,0.138419652547297,0.0108596629594433
7.0258,0.121528399862373,0.0108260501310712
7.0258,0.127608147157363,0.0108260501310712
7.0457,0.104480677834801,0.0106127411966862
7.0488,0.125571102411935,0.0105798926405447
7.0501,0.110962216550183,0.0105661477162485
7.0507,0.108022147978984,0.010559809929145
7.0563,0.109782579186458,0.0105008402627151
7.06,0.105831615239076,0.0104620589434268
7.0675,0.0989696569214499,0.0103838870125226
7.0693,0.133949458834754,0.0103652128277084
7.0712,0.101483265904113,0.0103455376207014
7.078,0.120634168606515,0.0102754266124695
7.0836,0.0971609564736575,0.0102180450417946
7.0892,0.122899146628909,0.0101609839098497
7.0967,0.123670772649182,0.0100850615950917
7.0979,0.114996911715363,0.0100729667795183
7.1029,0.105120636175408,0.010022727648114
7.1079,0.118349875843693,0.00997273908542297
7.1085,0.105891323564382,0.00996675723670579
7.1116,0.108190158902499,0.00993590813009224
7.1147,0.110915382893804,0.00990515450763229
7.1166,0.121077685483724,0.00988635258155381
7.1259,0.11572859954793,0.00979483571557901
7.1321,0.147740154582817,0.00973429560242323
7.1408,0.119267487047956,0.00964997455907503
7.1458,0.137183025615303,0.00960184511017155
7.1538,0.128896000720228,0.00952533679061235
7.1625,0.111109458131207,0.00944282580376421
7.17,0.134294516608524,0.00937226952700606
7.1706,0.109496723121082,0.00936664785196101
7.1762,0.0957018521227644,0.00931434121925621
7.1768,0.122613429283918,0.0093087542907708
7.1855,0.112172100843056,0.009228119398825
7.1924,0.122087282127417,0.00916466454597238
7.1973,0.112297213442114,0.00911986753201264
7.2029,0.0996575588784033,0.00906893900679712
7.211,0.0978972636570432,0.00899577730574249
7.2135,0.103032203482748,0.00897331595087035
7.2141,0.106060953587134,0.0089679335761737
7.2147,0.129282980851246,0.00896255442993325
7.2154,0.121079859007347,0.00895628283714586
7.2241,0.101423598654581,0.00887870114616436
7.2315,0.102778698870211,0.00881324125798403
7.2352,0.0997415836952593,0.00878069251763182
7.2439,0.119893500306546,0.00870463183644373
7.2458,0.122789671390915,0.00868810873786883
7.2489,0.103723353842391,0.00866121730403943
7.2533,0.0931105938486729,0.00862319166565411
7.2582,0.108382069417161,0.0085810413790303
7.2657,0.103779255579706,0.00851692430825148
7.2669,0.0891276509927217,0.00850671012881494
7.2731,0.0952856247231506,0.00845413168761019
7.2955,0.106391066426477,0.00826686436205952
7.3011,0.0925202148717725,0.00822069930443794
7.3055,0.124126862991697,0.00818460768728394
7.3061,0.102992738240364,0.00817969839560636
7.3073,0.13370573410885,0.00816988864455943
7.3123,0.102235019050158,0.00812914115495122
7.3179,0.103279249313252,0.00808374519181499
7.3198,0.0990573312939808,0.00806840065787394
7.3216,0.103962356478897,0.00805389059965987
7.3222,0.100563892676696,0.00804905971471049
7.3253,0.0978225906373506,0.00802414626539284
7.3278,0.132282107791772,0.00800411095430328
7.3347,0.105603442812284,0.00794907268909769
7.3446,0.0911226954574463,0.00787076513146186
7.3477,0.0991322162704836,0.00784640353953139
7.3483,0.10085951642498,0.00784169710947787
7.3577,0.141865194164632,0.00776833051984193
7.3608,0.109844079828977,0.00774428598351739
7.362,0.107051886362094,0.00773499841399339
7.362,0.12023210971965,0.00773499841399339
7.3657,0.088718588546774,0.00770643180068597
7.3719,0.104980113789637,0.00765879973550506
7.3726,0.118078305737528,0.00765344045165839
7.3819,0.0605048973127997,0.00758259340485496
7.3881,0.107482043145531,0.00753572676246565
7.3912,0.115928943074285,0.00751240218128193
7.3943,0.104449620433071,0.007489149794341
7.4012,0.0903405525584716,0.00743765253063507
7.4018,0.120992189757502,0.00743319127762643
7.4086,0.117507076436278,0.00738281704344336
7.4136,0.0977574149913348,0.00734599508982257
7.4173,0.102898963093261,0.00731886512936782
7.4223,0.0976491319264624,0.00728236213724914
7.4341,0.0929914731513113,0.00719693527375827
7.4372,0.0961382635173373,0.00717465931997731
7.4372,0.0901218961997171,0.00717465931997731
7.4378,0.0797213021946573,0.00717035581556575
7.449,0.090015711434111,0.0070904958808665
7.4639,0.11108588714087,0.00698563067808875
7.4658,0.0902901558344543,0.0069723705808818
7.4683,0.126967148400633,0.00695496142494179
7.4695,0.0885613519201018,0.00694662047680166
7.4813,0.0887539606282628,0.00686513208223813
7.4813,0.088967790299968,0.00686513208223813
7.4913,0.108026052649328,0.00679682287668594
7.4968,0.104292831541936,0.00675954296459881
7.5074,0.108810762730984,0.00668827022205872
7.5118,0.11918128256592,0.00665890648068617
7.5292,0.100754086521601,0.00654404371198298
7.5298,0.0984224491778133,0.00654011846344811
7.531,0.0892643434945236,0.00653227502829427
7.5602,0.112163068510566,0.00634429052790926
7.5646,0.0954643358833288,0.00631643697234575
7.5689,0.0947964090768269,0.00628933460521422
7.5714,0.089819825075152,0.00627363090650358
7.5863,0.0882805845971162,0.0061808467644327
7.5876,0.0850704842782802,0.00617281688419197
7.5963,0.0934468478639278,0.00611934631155568
7.6081,0.0975417068624385,0.00604756238318761
7.6236,0.095282036848661,0.00595454789078452
7.6267,0.0891440697792518,0.00593611737438328
7.6298,0.0866582600399431,0.00591774390411569
7.6373,0.104271483889719,0.00587352684606976
7.6478,0.104021574943593,0.00581217746209831
7.6478,0.0947469156053447,0.00581217746209831
7.6509,0.0859227364111783,0.00579418761064243
7.6559,0.0935330409342634,0.00576528897937285
7.6565,0.110976861168046,0.00576183084352972
7.6621,0.0955519789564579,0.00572965476790448
7.6721,0.107705594205756,0.00567264375040395
7.6733,0.0858063492948803,0.00566584066057373
7.6845,0.0892543116870624,0.00560273728372492
7.687,0.089750052030365,0.00558874793448827
7.6913,0.0840868130741046,0.00556476791236674
7.6944,0.109906975999588,0.00554754384293962
7.71,0.0896825416421203,0.00546167368764078
7.7112,0.0817684754917254,0.00545512361004818
7.7212,0.108406479472148,0.00540084422320936
7.7317,0.0978336831921494,0.00534443204110766
7.7361,0.0924907966192334,0.00532096819843565
7.741,0.102053781756279,0.0052949592282798
7.7454,0.0985962755155059,0.00527171258778901
7.7528,0.081389665603337,0.00523284589875031
7.7578,0.0895347963716649,0.00520674697094881
7.7609,0.0888503253829435,0.00519063104792572
7.7665,0.0908619297356821,0.00516164475143832
7.769,0.0915899304879945,0.00514875675626618
7.7796,0.0920240411216152,0.00509446817246506
7.7845,0.10892922399652,0.00506956633773946
7.7876,0.0923190238569597,0.00505387501620697
7.7963,0.084601803641837,0.00501009701400495
7.8019,0.106537617064068,0.00498211888261058
7.815,0.053607200160588,0.00491727875534715
7.8156,0.0902510593075314,0.00491432927302713
7.8293,0.110741158110306,0.00484746204833166
7.8405,0.103248115126639,0.00479347337432521
7.8504,0.0898257302960615,0.00474625211881315
7.8585,0.0995414762506855,0.00470796275790927
7.869,0.0926079828406374,0.00465878776943509
7.8697,0.086525861075151,0.00465552775913321
7.8796,0.07712849860948,0.00460966542743966
7.8902,0.114538878738403,0.00456106103230133
7.897,0.0898259545586104,0.00453015103039461
7.9144,0.0862710107935007,0.00445200821648005
7.9169,0.0908126513178958,0.004440892096878
7.9231,0.0920384109929123,0.00441344374369838
7.9243,0.119517552599532,0.00440815078761475
7.9293,0.0850785998288593,0.00438616504383973
7.9368,0.0907114289998127,0.00435339185907794
7.9393,0.0815636949557327,0.00434252197244993
7.9517,0.0989822944296864,0.00428900717742188
7.9536,0.0892774385146366,0.00428086580054201
7.9616,0.0768960867664189,0.00424675549727218
7.9703,0.0816200239296541,0.00420996897783613
7.9815,0.0867179154026569,0.0041630803915088
7.9871,0.0821097044954333,0.0041398322967367
7.9883,0.0967924721924603,0.00413486747746796
